Collision of Two Stellar Associations in the Nearby Gum Nebula

Based on Gaia DR2 data and new CHIRON radial velocities, we have discovered that two nearby stellar associations UPK 535 (318.08 $\pm$ 0.29 pc, $25^{+15}_{-10}$ Myr, 174 stars) and Yep 3 (339.54 $\pm$ 0.25 pc , $45^{+55}_{-20}$ Myr, 297 stars) in the Gum Nebula have recently collided. We project stars' current positions, motions, and measurement uncertainties backward and forward through time in a 10,000-trial Monte Carlo simulation. On average, the associations' centres of mass come within 18.89 $\pm$ 0.73 pc of each other 0.84 $\pm$ 0.03 Myr ago. A mode of 54 $\pm$ 7 close ($<$1 pc) stellar encounters occur during the collision. We cannot predict specific star-star close encounters with our current $\sim$7.6 pc distance precision and 21.5-per-cent-complete radial velocity sample. Never the less, we find that two stars in UPK 535 and two stars in Yep 3 undergo a nonspecific close encounter in $>$70 per cent of trials and multiple close encounters in $\sim$30 per cent. On average, the closest approach of any two stars is 0.13 $\pm$ 0.06 pc, or 27,000 $\pm$ 12,000 au. With impulse-tracing values up to $2.7^{+3.1}_{-1.1}$ M$_{\odot}$ pc$^{-2}$ km$^{-1}$ s, such close encounters could perturb stars' Oort cloud comets (if present), cause heavy bombardment events for exoplanets (if present), and reshape solar system architectures. Finally, an expansion of our simulation suggests other associations in the region are also interacting. Association collisions may be commonplace, at least in the Gum Nebula straddling the Galactic plane, and may spur solar system evolution more than previously recognized.

==> ReadMe.txt <==
J/MNRAS/vol/page   Collision of Two Stellar Associations   (Yep+ 2021)
================================================================================
Collision of Two Stellar Associations in the Nearby Gum Nebula
     A. Yep & R. White
    <Mon. Not. R. Astron. Soc. vol, page (year)>
    =2021MNRAS...VVV.ppppI
================================================================================
ADC_Keywords: 

Keywords: Galaxy: open clusters and associations: general -
    stars: kinematics and dynamics - stars: fundamental parameters -
    comets: general

Abstract:
    Based on Gaia DR2 data and new CHIRON radial velocities, we have
    discovered that two nearby stellar associations UPK 535 (318.08
    {+/-} 0.29 pc, 25^+15^_-10_ Myr, 174 stars) and Yep 3 (339.54
    {+/-} 0.25 pc, 45^+55^_-20_ Myr, 297 stars) in the Gum Nebula have
    recently collided. We project stars' current positions, motions,
    and measurement uncertainties backward and forward through time in
    a 10,000-trial Monte Carlo simulation. On average, the
    associations' centres of mass come within 18.89 {+/-} 0.73 pc of
    each other 0.84 {+/-} 0.03 Myr ago. A mode of 54 {+/-} 7 close
    (<1 pc) stellar encounters occur during the collision. We cannot
    predict specific star-star close encounters with our current
    ~7.6 pc distance precision and 21.5-per-cent-complete radial
    velocity sample. Never the less, we find that two stars in UPK
    535 and two stars in Yep 3 undergo a nonspecific close encounter
    in >70 per cent of trials and multiple close encounters in ~30 per
    cent. On average, the closest approach of any two stars is
    0.13 {+/-} 0.06 pc, or 27,000 {+/-} 12,000 au. With impulse-
    tracing values up to 2.7^+3.1^_-1.1_ M_sun_ pc^−2^ km^−1^ s, such
    close encounters could perturb stars' Oort cloud comets (if
    present), cause heavy bombardment events for exoplanets (if
    present), and reshape solar system architectures. Finally, an
    expansion of our simulation suggests other associations in the
    region are also interacting. Association collisions may be
    commonplace, at least in the Gum Nebula straddling the Galactic
    plane, and may spur solar system evolution more than previously
    recognized.

Description:
    Coordinates, proper motions, and photometry for UPK 535
    (table3a.dat) and Yep 3 (table3b.dat) are drawn from Gaia
    DR2. Distances are from Bailer Jones et al. (2018). Spectral
    types, radial velocities, and masses are from our own
    spectroscopic analysis.

File Summary:
--------------------------------------------------------------------------------
  FileName   Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe          80        .   This file
table3a.dat    416      174   UPK 535
table3b.dat    421      297   Yep 3
--------------------------------------------------------------------------------

Byte-by-byte (# headlines) Description of file: table3a.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1- 19 I19    ---     Source   GAIA DR2 source ID
  21- 42 A22    ---     Name     Name of spectroscopically observed
                                 star
  44- 60 F17.13 deg     RAdeg    Right ascension (J2000)
  62- 78 F17.13 deg     DEdeg    Declination (J2000)
  80- 85 F6.4   mas     plx      Parallax
  87- 92 F6.4   mas     e_plx    Standard error in parallax
  94-100 F7.3   mas/yr  pmRA     Proper motion in right ascension (1)
 102-107 F6.4   mas/yr  e_pmRA   Standard error in proper motion in
                                 right ascension
 109-114 F6.4   mas/yr  pmDE     Proper motion in declination (2)
 116-121 F6.4   mas/yr  e_pmDE   Standard error in proper motion in
                                 declination
 123-140 F18.15 km/s    RV       ? Spectroscopic heliocentric radial
                                 velocity
 142-160 F19.17 km/s    e_RV     ? Error in radial velocity
 162-170 F9.6   mag     Gmag     ? Gaia DR2 G-band mean magnitude
 172-192 F21.19 mag     e_Gmag   ? Error in G magnitude from error in
                                 flux
 194-202 F9.6   mag     BPmag    ? Gaia DR2 integrated BP mean
                                 magnitude
 204-223 F20.18 mag     e_BPmag  ? Error in BP magnitude from error
                                 in flux
 225-233 F9.6   mag     RPmag    ? Gaia DR2 integrated RP mean
                                 magnitude
 235-255 F21.19 mag     e_RPmag  ? Error in RP magnitude from error
                                 in flux
 257-274 F18.15 mag     Vmag     ? Johnson V magnitude from BP and RP
 276-296 F21.19 mag     e_Vmag   ? Error in V magnitude
 298-303 A6     ---     SpType   ? Spectral type
 305-312 F8.6   ---     e_SpType ? Class error in spectral type
 314-320 A7     ---     BinFlag  ? Spectroscopic binary star flag
 322-337 F16.12 pc      d        Distance
 339-356 F18.15 pc      B_d      Uncertainty (upper) on distance from
                                 parallax error
 358-375 F18.15 pc      b_d      Uncertainty (lower) on distance from
                                 parallax error
 377-395 F19.17 solMass m        ? Stellar mass from spectral type or
                                 BP-RP color or corrected absolute G magnitude
 397-416 F20.18 solMass e_m      Error in stellar mass
--------------------------------------------------------------------------------
Note (1): This is the tangent  plane projection of the proper motion
  vector in the direction of increasing right ascension.
Note (2):  This is the tangent plane projection of the proper motion
  vector in the direction of increasing declination.
Note (3): Distances are from Bailer Jones et al. (2018),
  2018AJ....156...58B.
--------------------------------------------------------------------------------

Byte-by-byte (# headlines) Description of file: table3b.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1- 19 I19    ---     Source   GAIA DR2 source ID
  21- 42 A22    ---     Name     Name of spectroscopically observed
                                 star
  44- 61 F18.14 deg     RAdeg    Right ascension (J2000)
  63- 81 F19.15 deg     DEdeg    Declination (J2000)
  83- 88 F6.4   mas     plx      Parallax
  90- 95 F6.4   mas     e_plx    Standard error in parallax
  97-103 F7.3   mas/yr  pmRA     Proper motion in right ascension (1)
 105-110 F6.4   mas/yr  e_pmRA   Standard error in proper motion in
                                 right ascension
 112-117 F6.3   mas/yr  pmDE     Proper motion in declination (2)
 119-124 F6.4   mas/yr  e_pmDE   Standard error in proper motion in
                                 declination
 126-144 F19.15 km/s    RV       ? Spectroscopic heliocentric radial
                                 velocity
 146-164 F19.17 km/s    e_RV     ? Error in radial velocity
 166-174 F9.6   mag     Gmag     ? Gaia DR2 G-band mean magnitude
 176-196 F21.19 mag     e_Gmag   ? Error in G magnitude from error in
                                 flux
 198-206 F9.6   mag     BPmag    ? Gaia DR2 integrated BP mean
                                 magnitude
 208-228 F21.19 mag     e_BPmag  ? Error in BP magnitude from error
                                 in flux
 230-238 F9.6   mag     RPmag    ? Gaia DR2 integrated RP mean
                                 magnitude
 240-260 F21.19 mag     e_RPmag  ? Error in RP magnitude from error
                                 in flux
 262-279 F18.15 mag     Vmag     ? Johnson V magnitude from BP and RP
 281-301 F21.19 mag     e_Vmag   ? Error in V magnitude
 303-308 A6     ---     SpType   ? Spectral type
 310-317 F8.6   ---     e_SpType ? Class error in spectral type
 319-325 A7     ---     BinFlag  ? Spectroscopic binary star flag
 327-342 F16.12 pc      d        Distance
 344-361 F18.15 pc      B_d      Uncertainty (upper) on distance from
                                 parallax error
 363-380 F18.15 pc      b_d      Uncertainty (lower) on distance from
                                 parallax error
 382-400 F19.17 solMass m        ? Stellar mass from spectral type or
                                 BP-RP color or corrected absolute G magnitude
 402-421 F20.18 solMass e_m      Error in stellar mass
--------------------------------------------------------------------------------
Note (1): This is the tangent  plane projection of the proper motion
  vector in the direction of increasing right ascension.
Note (2):  This is the tangent plane projection of the proper motion
  vector in the direction of increasing declination.
--------------------------------------------------------------------------------

Acknowledgements:
  For Gaia DR2 data:
    Gaia team
  For distances:
    Bailer-Jones et al. (2018AJ....156...58B)
  For CHIRON spectra:
    T. Henry, W.-C. Jao, L. Paredes, A. Nisak, H. James, et al. of the
    CHIRON team
  Alexandra C. Yep, ayep(at)astro.gsu.edu
--------------------------------------------------------------------------------

References:
  2021MNRAS..VVV.PPPI
================================================================================
(End)          Alexandra C. Yep [Ga. St. Univ.]                      23-Nov-2021


==> table3a.dat <==
#Source             Name                   RAdeg             DEdeg             plx    e_plx  pmRA    e_pmRA pmDE   e_pmDE RV                 e_RV                Gmag      e_Gmag                BPmag     e_BPmag              RPmag     e_RPmag               Vmag               e_Vmag                SpType e_SpType BinFlag d                B_d                b_d                m                   e_m                 
---                 ---                    deg               deg               mas    mas    mas/yr  mas/yr mas/yr mas/yr km/s               km/s                mag       mag                   mag       mag                  mag       mag                   mag                mag                   ---    ---      ---     pc               pc                 pc                 solMass             solMass             
5322401091852451840                        127.1059633270868 -50.7380795418775 2.8504 0.1158 -12.209 0.197  2.787  0.186                                         17.752893 0.0023971239525732604 19.432444 0.042928195150441606 16.459688 0.006676511942076393  19.156252103159996 0.04186004222665488                           348.323481662375 14.76402631935099  13.628283456927022 0.2367802011357322  0.018942416090858578
5322349071210014720                        126.9523123770847 -51.3952004409964 3.2299 0.0969 -13.474 0.194  3.294  0.183                                         17.724188 0.0021451091802376704 19.351408 0.029108958938427923 16.42672  0.006471430038569277  19.076412515679998 0.028384893971852634                          307.348749055004  9.509799262699971  8.96462461813502  0.24879720113573234 0.019903776090858586
5322483112848673792                        125.1184772546257 -51.4958795511511 3.2181 0.1922 -13.241 0.281  3.681  0.653                                         12.274539 0.011628763213786763                                                                                                                                  309.962337332238 20.181622774918992 17.888664226169    0.9904406708026839  0.10894847378829524 
5322550969035584512                        125.6722923991944 -50.4959607602129 3.2406 0.0991 -12.354 0.193  3.334  0.193                                         17.75586  0.0025295270755467426 19.380657 0.03667911591863057  16.468397 0.0065202546637384414 19.1059708486      0.03576654091529845                           306.369876297773  9.674251864276016  9.108912748185958 0.2519042011357323  0.020152336090858584
5322556707111583744                        126.2494372386451 -51.0844857991153 3.1576 0.1104 -13.381 0.213  3.478  0.201                                         17.653688 0.002279010417062194  19.327862 0.03904556870850024  16.368055 0.004467048166087127  19.05199240377     0.03807388684679872                           314.503109091991 11.409315140023011 10.649846093121027 0.24001745113573195 0.019201396090858556
5322572757408419840                        126.3646335045586 -50.8004503593251 3.3353 0.1444 -13.159 0.446  3.525  0.312                                         17.613047 0.0035321748726627722 17.651453 0.12644832963172917  15.979569 0.038355111453570456  17.40763980724     0.12330472637630811                           298.258773577745 13.542187231486025 12.432174566206015 0.6658802366302732  0.05327041893042186 
5322571486095594496                        126.3507550793241 -50.8987837486773 3.2242 0.0835 -13.539 0.17   3.372  0.177                                         17.163347 0.0022129371500001446 18.631742 0.021970702659791234 15.932445 0.0054749950711049334 18.36235649767     0.021424285267002435                          307.764606418202  8.180026256328006  7.7739653354539655 0.32020707305104623 0.0256165658440837  
5322662706902422528                        126.4601542707958 -50.2630335526522 3.2473 0.1134 -12.622 0.211  3.249  0.198                                         17.631552 0.0023378109116514523 19.24898  0.02776742149393466  16.351658 0.006142809555592761  18.97466565542     0.02707672205230156                           305.898599484534 11.079006104022028 10.34264431569295  0.2556387011357325  0.0204510960908586  
5322679268296859648                        126.3208644306731 -50.1091991226404 3.1476 0.1365 -12.832 0.233  3.316  0.262                                         17.934692 0.0026360401629782156 19.605898 0.04951665386807964  16.5935   0.007876674349032782  19.328719413779996 0.04828458236779861                           315.872196653302 14.356786254771976 13.178893792617998 0.22686970113573204 0.018149576090858564
5322723081264770048                        128.0546126319063 -50.6879074539415 3.2043 0.0915 -13.478 0.183  2.872  0.192                                         17.2396   0.0020793602808726634 18.828653 0.023900527912877494 15.99283  0.004105849680099981  18.555869365529997 0.023305867832282407                          309.734278251377  9.105734419204964  8.608350483755999 0.2710134511357324  0.021681076090858592
5322935488869293056                        128.703530528905  -49.4763335997903 3.1208 0.0891 -13.615 0.147  3.321  0.239                                         16.648287 0.003187422398586349  17.691265 0.06453447751667742  15.276969 0.02493236392526178   17.42897317256     0.0629312741551202                            317.943866458547  9.341192001061984  8.831254933056982 0.40889520113573186 0.03271161609085855 
5322987376373174272                        127.5508679891785 -50.0836788273815 3.1895 0.3135 -13.104 0.525  3.06   0.665                                         17.393288 0.006082252169996665  18.671972 0.026114272548381653 15.716207 0.005872147331219726  18.39620300915     0.025464707753074425                          316.321733542363 36.66066661471598  29.829783872891994 0.24102795113573242 0.019282236090858593
5320668918663848960                        124.4017667554238 -52.9427411142582 3.1533 0.1659 -12.982 0.354  4.077  0.315                                         16.646004 0.0027800121852777637 18.146961 0.012171346851961704 15.392096 0.0038157478340287276 17.876192410149997 0.01186878202560703                           315.782903845535 17.92178391955605  16.121457446764964 0.3003613587653316  0.02402890870122653 
5320929434199476224                        124.760146070959  -51.8469849664154 2.9872 0.0649 -12.156 0.123  3.743  0.16                                          16.603907 0.0024637165778629527 17.954447 0.011208536630821874 15.449224 0.004770721872043157  17.689891999529998 0.010930201173297559                          331.817483930092  7.360931114602977  7.053465094350997 0.38490558305716277 0.03079244664457302 
5323077394584920064                        127.2006211345175 -49.4106034059732 3.2856 0.1418 -13.107 0.252  3.626  0.213                                         17.906063 0.002591101677494928  19.496141 0.07176430445980274  16.558922 0.00976804527732495   19.22083361909     0.06997851327104572                           302.720907814287 13.698149264584004 12.578854629575005 0.24566445113573168 0.019653156090858534
5321132289798757376                        127.4192358181932 -53.1595529203119 3.2037 0.0868 -12.797 0.189  3.504  0.193                                         17.326426 0.0026510343264325633 19.051535 0.038696055044068735 15.997571 0.005566885675198837  18.77332183604     0.03773316463726069                           309.743690853633  8.626318575986033  8.178677521498969 0.21869085913170327 0.01749526873053626 
5321498530247750656                        127.6569995452772 -52.2157814050885 3.219  0.1717 -13.678 0.35   2.312  0.378                                         18.346077 0.0032953800573220448 20.186945 0.13094223445808884  16.980263 0.016316633653695026  19.904930685020002 0.12768372811444093                           302.573305382417  6.9650792789360025  6.663650425621029 0.18552781947339175 0.02233481434394334 
5321492689093550080                        128.2653460903989 -51.8053939598633 3.1781 0.0756 -12.649 0.144  3.188  0.182                                         17.29103  0.0023503647972972835 18.874683 0.024406774965149494 16.041075 0.0052805072329809525 18.60195449688     0.02379965325030091                           312.127981105389  7.601251152066027  7.254094348178967 0.27156720113573185 0.021725376090858547
5321640680790890496                        129.1073921705602 -52.3093646980941 2.8498 0.1266 -12.665 0.217  2.532  0.251                                         17.650084 0.002311988227994588  19.280499 0.03939559947853571  16.36439  0.004897921873526839  19.00571704699     0.038415236445200486                          348.598985836033 16.23736177087096  14.874873517111041 0.2509419511357326  0.020075356090858608
5321666549368152064                        129.4236416981459 -51.8095967313144 3.1847 0.0707 -13.242 0.136  2.607  0.16                                          17.125425 0.0022148453017991204 18.64678  0.024985241308614615 15.884782 0.003973267606040542  18.37583386978     0.0243635593658965                            311.442599392268  7.06766166627898   6.765943935265    0.29781385876533173 0.02382510870122654 
5321923628932211712                        128.2888482241971 -51.4454915820245 3.1679 0.113  -13.512 0.233  2.549  0.233                                         17.438538 0.002267792650347072  18.998123 0.025179648050668267 16.17577  0.005954865751911078  18.72567463383     0.02455337397004418                           313.523692073015 11.611439282028982 10.823435629458004 0.27438095113573235 0.021950476090858588
5321939090814832640                        128.3599677017465 -51.2284251814524 2.8256 0.0953 -12.571 0.156  2.813  0.183                                         16.96816  0.002147269395418571  18.717602 0.01826812459787117  15.659371 0.0035669109108610046 18.43928263041     0.017813652211739826                          351.020673691197 12.248055557630039 11.461917091611951 0.21779866822261262 0.01742389345780901 
5322199370132185088                        125.6894365278248 -52.3785030116142 2.8814 0.1337 -12.321 0.441  3.278  0.696                                         16.202038 0.00512506157372884                                                                                                                                   344.911129644912 16.81443103238695  15.343466954267    0.5449555340845804  0.059945108749303845
5322289628861842432                        127.0431708342137 -51.6823621635288 3.2102 0.1115 -13.574 0.205  3.154  0.188                                         17.746624 0.0025101134058331687 19.333261 0.04754236186583606  16.44924  0.006751597753345905  19.05927771731     0.04635933705601128                           309.391974152155 11.145551413321016 10.408478634297978 0.2589639511357321  0.02071711609085857 
5322281249387649024                        127.5048495463785 -51.6574406006634 3.1579 0.0958 -13.274 0.181  3.287  0.16                                          17.155157 0.002518071799104112  18.682444 0.027776867312742974 15.907897 0.005405292594202811  18.41118552517     0.027085835217782368                          314.302817639402  9.83350868652201   9.263844814669028 0.2933320730510461  0.023466565844083687
5322240739257723904                        126.101188236959  -51.8017389957144 3.2659 0.1074 -13.353 0.242  3.879  0.193                                         17.824003 0.002705812675021493  19.544878 0.06888690417212598  16.521973 0.006046060236722618  19.26743789455     0.06717247769480826                           304.096764406655 10.35236165611002   9.703073090669989 0.22424295113573195 0.017939436090858556
5318174672240038912                        129.4489250955868 -53.1394774039156 3.139  0.1162 -12.664 0.235  3.284  0.235                                         17.456505 0.0024353849288621236 19.215813 0.029735538052643812 16.142748 0.006290262028418821  18.937124412150002 0.028995843203161623                          316.445933174108 12.175997358331017 11.319728024115989 0.214697013677158   0.01717576109417264 
5514918431053665280                        125.9676993379129 -49.3273649486652 3.2053 0.1401 -12.284 0.246  3.225  0.318                                         17.929253 0.0026672786376560355 19.469025 0.0642668068002643   16.62593  0.008991645650733003  19.19606036545     0.06266760560750109                           310.256506779519 14.218817059165985 13.043318678516982 0.2691954511357327  0.021535636090858616
5515153078008649728                        124.876968854864  -49.1503016972083 3.3473 0.1187 -12.802 0.194  3.402  0.214                                         16.493769 0.0035564997265625487 16.88121  0.2024802065315028   14.987835 0.03134250646947949   16.63188389625     0.19744201535674258                           296.864622585321 10.930988341295006 10.193156455663996 0.5726007218171721  0.07225255821155463 
5515365451246869504                        127.8199712659015 -48.6764656488744 3.2908 0.0863 -12.224 0.179  2.912  0.236                                         17.004116 0.0037021707876776313 18.53287  0.04742277959636298  15.713495 0.006987741557644973  18.26049575625     0.04624275369019484                           301.600114342952  8.12201256486901   7.713771884080984 0.2751254511357325  0.022010036090858602
5320987158559707136 HD69991                124.3078842026159 -51.6999539180225 3.3103 0.0255 -13.349 0.049  4.003  0.047                                          9.5197   0.0004                 9.5926   0.0012                9.4234   0.0013                 9.543419192448    0.0038134047178526418 A2V    1.0              299.497125728731  2.326043343981951  2.2910855560910477 1.98                0.099               
5514769520245229568                        124.8024727709046 -50.2375353494786 3.316  0.0635 -13.649 0.129  3.731  0.119                                         16.6252   0.0014                18.191    0.0197               15.4052   0.0055                17.919461437999995 0.019210154775324274                          299.155812755439  5.83460712089402   5.619260109786012 0.2835192011357327  0.022681536090858618
5514798416784347136                        124.9749263341976 -49.7231573692101 2.9298 0.0591 -12.324 0.12   3.764  0.105                                         16.6299   0.002                 18.046    0.0164               15.4409   0.0055                17.778959061       0.015992389921942282                          338.219504926366  6.948261568578971  6.678662490822035 0.3576664012389805  0.02861331209911844 
5322413912337697792 2MASSJ08212561-5150507 125.3567551760812 -51.8474395789638 2.911  0.0244 -13.228 0.044  4.001  0.041  52.34290734747795  0.32733763734136406 12.741    0.0006                13.1433   0.0022               12.1839   0.0015                12.924603139952    0.007740335643062322  G7V    1.0      SB1     340.181102813447  2.8666841609889957  2.819996987096033 0.95                0.0475              
5322521149082732544                        125.4512057613242 -51.0647641026005 3.3048 0.0174 -13.666 0.034  3.328  0.032                                         14.2656   0.0017                15.0499   0.0066               13.4011   0.0041                14.806661368       0.00643653502635362                           299.974764959298  1.58329581477102   1.56704667899902  0.6726696483949793  0.05381357187159835 
5514876035435797504                        125.4637856257846 -49.8266787139071 3.0273 0.0206 -12.612 0.04   3.41   0.035                                         14.5679   0.001                 15.3527   0.0044               13.7059   0.0032                15.109511148000001 0.004291223223995695                          327.218340992753  2.2350262401450323  2.2054315705680096 0.6732578836890967  0.05386063069512773 
5514922730320186368 2MASSJ08223071-4926199 125.6280015526593 -49.4388531916454 3.0206 0.0173 -12.162 0.031  3.752  0.028   8.5035334561649   0.30178895165404207 13.0486   0.0005                13.4796   0.0014               12.4642   0.0008                13.252126694       0.001365299209499515  K1V    1.0              327.929503113138  1.8805832287559952  1.8596319234100065 0.86                0.043000000000000003
5514880227323980800                        125.6957384373869 -49.7440088407631 3.077  0.0599 -12.602 0.113  3.728  0.104                                         16.2067   0.0011                17.5148   0.0097               15.0642   0.0023                17.251604565999997 0.009458740239191372                          322.181701459098  6.3834456719760055  6.144240883000009 0.39980276487534405 0.03198422119002752 
5514910738771641344                        125.8795978761665 -49.469793431235  2.9866 0.021  -12.519 0.039  3.357  0.038                                         14.4994   0.003                 15.2528   0.0105               13.6454   0.0107                15.010591814000001 0.01024211814759789                           331.633008683143  2.3469697040590063  2.3147859843019774 0.6882476804542929  0.05505981443634343 
5322626702200113152                        125.9805982923489 -50.6725108116875 3.0738 0.072  -12.324 0.143  3.347  0.14                                          16.7912   0.0032                18.2906   0.0185               15.5634   0.0107                18.020519992       0.01804150079557003                           322.608258936667  7.731517718218981  7.383780174649019 0.3102417159081884  0.024819337272655072
5514854904197035008 TYC8157-1137-1         126.0662119432714 -49.703195713476  3.0856 0.0266 -12.689 0.047  3.181  0.052  10.885365523094558 1.0935192289943458  11.2521   0.0006                11.514    0.0017               10.8526   0.0008                11.350003537072    0.004867879478085453  F6V    1.0              321.112355442573  2.7826088947330163  2.736029162172997 1.25                0.0625              
5322650479138834432                        126.2342692638962 -50.3175309631801 3.0842 0.0223 -12.7   0.045  3.275  0.048                                         14.6531   0.0017                15.4777   0.0063               13.7691   0.0048                15.232972946000002 0.0061443546279518245                         321.240019908995  2.3378649322289675  2.3049100252929975 0.6741845363619525  0.053934762908956206
5514841121639547904 2MASSJ08250239-4947563 126.2599755331533 -49.7989959261152 3.0396 0.0265 -12.89  0.046  3.119  0.048  18.407804572526913 0.3097055581284077  12.5773   0.0018                12.9778   0.0058               12.013    0.0048                12.762739849728    0.02146688314747779   K0V    1.0      SB1?    325.931057269782  2.8658822177640104  2.8172152669679917 0.88                0.044000000000000004
5514867136264326144                        126.2994563890908 -49.4360790420739 3.0415 0.0627 -13.537 0.108  3.186  0.116                                         16.4665   0.0024                17.8391   0.018                15.2876   0.0058                17.573393165       0.017552573666201887                          325.933641974911  6.851472490670005  6.579692277936999 0.3722845830571628  0.029782766644573022
5515311888720004096                        126.3425486336637 -48.8963732696061 3.0412 0.0623 -12.442 0.105  2.767  0.102                                         16.3253   0.0017                17.5753   0.0127               15.1833   0.004                 17.313563119999998 0.012384297198477152                          325.955664205695  6.80308860902403   6.535076389863946 0.4144692011357325  0.0331575360908586  
5322186824525747200                        126.3669985294651 -52.0224660745545 3.2357 0.0697 -13.442 0.139  3.52   0.125                                         16.7468   0.0016                18.2043   0.0122               15.5457   0.0038                17.935927446       0.011896717981682512                          306.560384009127  6.7450970186819745  6.465557187520005 0.3347417159081891  0.026779337272655128
5322682914732306432                        126.4298586402265 -49.9099147501329 2.9453 0.075  -12.297 0.133  3.049  0.156                                         16.9757   0.0019                18.4841   0.0165               15.7384   0.0058                18.213559527       0.016089962633774792                          336.603130136856  8.780209328441003  8.352069978390034 0.3036345730510457  0.024290765844083656
5515242722565595136                        126.438174252601  -49.3795347091775 3.1846 0.0293 -13.441 0.053  3.398  0.05                                          15.1182   0.0019                16.104    0.0077               14.127    0.0047                15.85259247        0.0075092582652814665                         311.223022633378  2.884826589875047  2.8332308773959767 0.5522023395099072  0.04417618716079257 
5515242825644810240                        126.4427802391079 -49.3800258676716 3.191  0.0514 -13.658 0.091  3.655  0.084                                         16.0068   0.0014                17.3006   0.0095               14.8694   0.0034                17.037887432       0.009263931537252476                          310.708324463715  5.08045611222002   4.922316131935986 0.4050936739662539  0.032407493917300315
5322362132211204096 TYC8161-1607-1         126.4909589481009 -51.2972847617922 3.2222 0.0249 -13.377 0.045  3.501  0.048  11.744828179660669 3.2931979644162244  10.639    0.0004                10.8613   0.0011               10.2931   0.0006                10.716415686767998 0.0030604121853470183 F2V    1.0              307.610305085388  2.394677590863978  2.3586048281840135 1.46                0.073               
5322689443082608640                        126.5127310488326 -49.8346362584902 3.0068 0.0749 -12.788 0.123  2.996  0.127                                         16.8564   0.002                 18.3473   0.0251               15.6356   0.0052                18.077605787       0.024475603212695398                          329.773001341723  8.42084542560201   8.018469709680971 0.3157774301939031  0.025262194415512248
5322665288186739712                        126.5785337041102 -50.1201170112532 3.1295 0.0297 -12.9   0.06   3.078  0.06                                          15.6329   0.0009                16.7315   0.0065               14.5853   0.0026                16.475881081999997 0.006338545360571384                          316.655774321296  3.0252777448980055  2.969539713703    0.5027576034071966  0.040220608272575724
5322564854669869056 TYC8162-73-1           126.608430339836  -50.8927644128288 3.0968 0.0307 -13.357 0.057  3.364  0.051   4.247765658030465 1.6621282744242092  10.439    0.0007                10.6233   0.0018               10.15     0.0013                10.498645870548001 0.00528784192119213   A6V    1.0      SB1?    319.97531471028   3.1968509801620257  3.135308850488002 1.83                0.09150000000000001 
5322372783730096128                        126.6968420532926 -51.0023069901026 3.1168 0.0612 -12.875 0.123  3.318  0.129                                         16.5223   0.0019                17.9085   0.0114               15.3295   0.0042                17.64210869        0.011116745530323163                          318.110043031409  6.368600426657963  6.127552866637018 0.3647845830571623  0.029182766644572988
5322670888824178688                        126.7429939131817 -50.0549756338628 3.0932 0.0174 -12.865 0.035  3.099  0.031                                         14.1111   0.0007                14.9017   0.0033               13.2299   0.0024                14.657888898000001 0.003218417417996771                          320.307977006319  1.809951970783004  1.7900798789349892 0.6659049425126264  0.053272395401010114
5322670888824187904 HD71789                126.7562237897517 -50.058886219798  3.0362 0.0316 -13.132 0.064  2.943  0.062                                          9.1398   0.0003                 9.1752   0.0012                9.1012   0.0018                 9.1588560832      0.004463074295645947  A1V    1.0              326.309382035824  3.422021100827976  3.3529387405799866 2.05                0.1025              
5322611373451022336 CD-493560              126.7599505844181 -50.3740550598589 3.0217 0.0333 -12.725 0.066  3.24   0.051  10.307944001981665 2.305075162972496   10.0851   0.0004                10.2039   0.001                 9.9093   0.0014                10.119752838512001 0.0039057216398314756 A5V    1.0              327.861487984653  3.648029188991984  3.5699876416960024 1.88                0.094               
5322665455681532928                        126.7864941237651 -50.2556913455183 3.2166 0.0728 -12.792 0.137  3.331  0.141                                         16.996    0.0013                18.539    0.0156               15.769    0.0044                18.2678547         0.015212110222415299                          308.391091812722  7.138226736213028  6.827670975957972 0.2949560016224742  0.023596480129797936
5322397385302857728                        126.9769949782124 -50.9071155345872 3.2067 0.0539 -13.505 0.093  3.446  0.095                                         16.3362   0.002                 17.7689   0.0137               15.1473   0.0049                17.501448376       0.013359563709626526                          309.210080593965  5.283059010026989  5.111464080497001 0.3531664012389809  0.028253312099118473
5322355397702683648 HD71969                127.0180032809035 -51.2354194972461 3.3033 0.0414 -13.787 0.078  3.144  0.075                                          8.1185   0.0006                 8.1068   0.0012                8.1687   0.0015                 8.136339000851999 0.0035802263847902636 B9V    1.0              300.18039776188   3.805478807021018  3.712998017818961 2.75                0.5999999999999999  
5323045375612718080 2MASSJ08280595-4957545 127.0247989854911 -49.9651672628266 3.062  0.0159 -12.913 0.031  2.989  0.029   5.734385613084743 1.6576725826083751  13.3337   0.0023                13.8719   0.0076               12.6513   0.0056                13.639319266000001 0.007412146660607305  K3.5V  1.5              323.540145379145  1.688048445446043  1.6709213551099538 0.797918838015611   0.06383350704124888 
5515233720314105856 TYC8158-1417-1         127.0413848161412 -49.248922635273  3.0496 0.0282 -12.942 0.054  2.833  0.054  13.511943267064353 4.405979254402168   10.9072   0.0003                11.143    0.0007               10.5453   0.0007                10.990775106228    0.0024412813992082862 F2V    1.0              324.876658381484  3.0316861410310025  2.977104890081989 1.46                0.073               
5322357145749464064                        127.0429288904375 -51.1308252030363 3.1292 0.0627 -13.461 0.133  3.453  0.127                                         16.8602   0.0012                18.4116   0.0168               15.6151   0.0035                18.139795115       0.016382079627395574                          316.865268083828  6.4737855935709945  6.223923332779009 0.2808442011357322  0.022467536090858577
5321403663010434048 2MASSJ08281901-5226346 127.0792259730707 -52.4429505232975 3.1906 0.0216 -13.01  0.043  3.339  0.041  10.398753187827996 0.1240909553164777  12.3527   0.0007                12.7182   0.0022               11.8416   0.0019                12.509405129392    0.008130123533868926  G5V    1.0              310.618603091532  2.1164618941239723  2.0885047145770272 0.98                0.049               
5322400134082676736                        127.1641483329542 -50.760295487354  2.8909 0.0218 -12.152 0.039  3.258  0.036                                         14.5598   0.0011                15.3361   0.0095               13.6435   0.0073                15.091771186       0.009265326749059314                          342.507146788661  2.593790956893997  2.5557664543849796 0.6848512030286191  0.05478809624228953 
5321106318138072064                        127.2369892410604 -53.3650203199595 3.258  0.0599 -13.685 0.11   3.56   0.126                                         16.7442   0.0012                18.2611   0.0133               15.5333   0.0037                17.991005057999995 0.012969289973472643                          304.411892612584  5.692342137716992  5.490604346163991 0.3100274301939038  0.0248021944155123  
5322389924937208832 2MASSJ08292220-5050369 127.3424739980438 -50.8435927198503 3.2374 0.0251 -12.548 0.046  3.372  0.047                                         12.5398   0.0036                13.033    0.0121               11.9036   0.0098                12.802689234       0.011801352079683287  K2V    2.0              306.177804407463  2.3855059241420236  2.3495419043470065 0.82                0.07500000000000001 
5322388417411891200 CD-503373              127.3714175812409 -50.9382275072617 3.1083 0.024  -13.114 0.043  3.155  0.045                                         10.1909   0.0004                10.3515   0.0009                9.9456   0.0014                10.239820007092    0.0038006287661669427 A3V    1.0              318.783525489162  2.479128204076005  2.441820809142996 1.86                0.09300000000000001 
5322311108000215040 TYC8162-1117-1         127.4875697136362 -51.4135308812477 3.0532 0.0239 -12.735 0.044  3.176  0.041  10.044471900884108 0.21735784442296116 11.7326   0.0004                12.0298   0.0015               11.2902   0.0012                11.850015469312    0.005106299791568135  F7V    1.0              324.480595581613  2.550466712635     2.5116808393419774 1.21                0.0605              
5323002219780079616                        127.5286954008184 -49.9430064684961 3.0668 0.0455 -13.363 0.078  2.946  0.089                                         15.9602   0.0013                17.1633   0.0058               14.8621   0.0037                16.903823132       0.005656387743754225                          323.142830146091  4.8554640145890176  4.716230390949022 0.4366030413628789  0.03492824330903031 
5321523750292691968 TYC8162-956-1          127.5683143539369 -51.8879984794615 3.2181 0.0301 -13.607 0.054  3.268  0.049  10.202455343313895 0.2954062914603683  11.93     0.0017                12.2621   0.0058               11.4502   0.0044                12.067339888852    0.019735973232901185  F7V    1.0              308.01153416535   2.907416570369037  2.8544805096419736 1.21                0.0605              
5321530695262136320                        127.5751474612548 -51.6510076007628 2.9552 0.0642 -12.253 0.121  2.784  0.107                                         16.3711   0.0017                17.6762   0.0154               15.2242   0.0046                17.41296972        0.015017130470421837                          335.386917563861  7.432890957219968  7.122704652668006 0.3994209466935258  0.031953675735482065
5322337324480505856 2MASSJ08301848-5101345 127.5770405390929 -51.026244837032  3.1081 0.0254 -13.306 0.046  3.199  0.043  13.322766998763907 1.8163638442635726  12.4666   0.0016                12.8423   0.0055               11.9333   0.0043                12.633547609199999 0.019760732022514025  G9V    1.0              318.807549279422  2.618222818283982  2.576649671224004 0.9                 0.045000000000000005
5322337324480506880 2MASSJ08301902-5101316 127.5792797277086 -51.025435755086  3.0918 0.0264 -13.424 0.046  3.039  0.043  11.910730721822153 1.5891154071198283  11.7059   0.002                 12.0368   0.0072               11.2284   0.0056                11.842233652991998 0.024238334809738225  G0V    2.0              320.475616852649  2.7544320217970153  2.7086939478249974 1.06                0.08999999999999997 
5322331414606029824                        127.6756515318623 -51.195864356694  3.0991 0.0722 -13.627 0.137  3.317  0.12                                          16.7124   0.0024                18.1729   0.0257               15.4849   0.0055                17.903795679999998 0.025060700899774413                          319.996378624068  7.627932167683014  7.2866050286589825 0.3242417159081894  0.025939337272655152
5321536398979167232                        127.8478421516136 -51.8384372567316 3.2597 0.0312 -13.299 0.065  3.33   0.058                                         15.4172   0.0013                16.4996   0.0063               14.3764   0.0032                16.244553552000003 0.006143709306205251                          304.121021511953  2.9380063220179977  2.8832822071490227 0.5200076034071963  0.04160060827257571 
5321111265940841472                        127.8523508101777 -53.4196843822398 3.3246 0.067  -12.703 0.153  3.833  0.128                                         16.7142   0.0012                18.4013   0.0199               15.4384   0.0028                18.125353418999996 0.0194048141491122                            298.403369391123  6.133215070522965  5.895130083751042 0.23924420113573244 0.019139536090858597
5321459261366887424                        127.8555530392785 -52.1612406965926 3.0964 0.066  -13.399 0.138  3.149  0.116                                         16.9779   0.0009                18.6485   0.0182               15.707    0.0034                18.373086064999995 0.017747203767012987                          320.220253509563  6.964196159227015  6.678777102780032 0.24459420113573285 0.01956753609085863 
5321562615459124224 2MASSJ08312740-5129061 127.8642067797493 -51.4850366593871 3.1737 0.0237 -13.294 0.043  3.079  0.043  10.31901654081524  0.22122618506450595 12.0437   0.0006                12.3654   0.0022               11.5744   0.0016                12.1750942092      0.00744850256318722   G5V    1.0              312.26998686168   2.3491860921039915  2.3149715984360455 0.98                0.049               
5321558801528242176                        128.0367171357855 -51.519838942647  3.3048 0.061  -13.023 0.117  3.683  0.111                                         13.4021   0.002                 14.005    0.0076               12.6601   0.0069                13.769325439000003 0.007412825722352913                          300.144016140283  5.641272401381002  5.44035578552996  0.7511449248242033  0.06009159398593626 
5321482866507668480                        128.0462549978898 -52.0522285685217 3.0932 0.0691 -12.784 0.15   3.027  0.151                                         16.7194   0.0016                18.1876   0.0132               15.5036   0.0078                17.91859524        0.01287291605287893                           320.580093824877  7.315477823252991  7.001519287422013 0.3256702873367607  0.026053622986940854
5321534852790684672                        128.0677107873455 -51.8016785324192 3.1829 0.0303 -13.372 0.061  3.214  0.059                                         15.4493   0.0014                16.5619   0.0074               14.4003   0.004                 16.305897776000002 0.007216500805528676                          311.398026000694  2.988738944033969  2.933425320968013 0.4912076034071955  0.03929660827257564 
5321246742085817344 HD72857                128.2163596704885 -52.548031766651  2.9636 0.0343 -12.136 0.06   2.997  0.06                                           9.2433   0.0003                 9.2771   0.0018                9.2094   0.0027                 9.262158247828    0.0067639088527909315 A1V    1.0              334.235864047499  3.90880118191302   3.821007723213995 2.05                0.1025              
5321461907066994688                        128.2995179230666 -52.2894734274763 3.1438 0.0442 -13.362 0.087  3.014  0.104                                         15.8551   0.0012                17.2897   0.0114               14.6654   0.0037                17.022181173       0.011116635467314966                          315.293660267151  4.494327414097995  4.371886438626973 0.35243003760261704 0.028194403008209364
5321474963767069696                        128.415248816524  -52.030854552269  3.2063 0.0447 -13.54  0.09   3.028  0.099                                         16.0293   0.001                 17.2924   0.0083               14.9017   0.0028                17.030695477       0.008093713051710754                          309.197407561402  4.3664189784710175  4.24853975567396  0.4147942011357322  0.03318353609085858 
5321946031482103808                        128.5572178463336 -51.1024393854321 2.9584 0.0323 -12.317 0.056  2.882  0.052                                         15.3249   0.0012                16.2846   0.0072               14.3352   0.0031                16.033879434       0.007021215978628274                          334.807244112355  3.684029222282959  3.6060725471190267 0.5585715702791374  0.044685725622330995
5321848660284201984 2MASSJ08351629-5156166 128.8178358618125 -51.9379537741344 3.0603 0.0237 -12.714 0.05   2.923  0.045                                         12.4601   0.0024                12.9412   0.0089               11.844    0.0068                12.711690692000001 0.008680129261303945  G9V    2.0              323.734705962584  2.516573806722022  2.478718597174975 0.9                 0.045000000000000005
5318145500820028416 HD73464                129.0386007054979 -53.4783725047662 3.0433 0.0309 -13.392 0.06   3.131  0.055                                          9.4345   0.0004                 9.4893   0.0014                9.3687   0.0014                 9.455446399152    0.004230661188017209  A0.5V  1.0              325.546578202441  3.3320931246040004  3.2664087846300163 2.0007908701226564  0.16006326960981251 
5321211836892628992 TYC8568-293-1          129.0788311868523 -52.534408739442  3.1297 0.022  -12.625 0.044  3.41   0.042  10.967941053162553 0.25311100478124726 11.4733   0.0004                11.7649   0.0018               11.0367   0.0012                11.587739123568    0.005649056484609137  F7V    1.0              316.617728880863  2.2416140801699953  2.210862793065985 1.21                0.0605              
5322872644901908480 2MASSJ08374576-4954367 129.4406473135213 -49.9101951318723 3.0889 0.017  -13.36  0.028  2.387  0.028  10.316534258062848 0.2584919919589217  13.1141   0.0022                13.5936   0.0078               12.4763   0.0063                13.363590403000002 0.00760747424257309   K2V    1.0              320.742861760891  1.7715271681099694  1.7525109976600106 0.82                0.041               
5318600393701951488                        130.3863352287338 -52.3056526050416 3.0378 0.0486 -13.437 0.114  3.067  0.083                                         15.1476   0.0024                                                                                                                                                326.227956148589  5.289739397043036  5.12641610595     0.6529128806118978  0.07182041686730875 
5318608468240556032                        130.6029831950052 -52.1685630593539 3.0168 0.0322 -12.804 0.061  2.24   0.063                                         15.6882   0.0016                16.7486   0.0124               14.6515   0.0046                16.494203181       0.012091906063831792                          328.391116832906  3.535528280313031  3.462293608362984 0.5175922681809766  0.04140738145447813 
5514894104356239360                        125.2940037260864 -49.5646440449923 2.8893 0.1356 -12.274 0.224  3.239  0.197                                         17.6958   0.0014                19.4146   0.0394               16.4142   0.0056                19.137720044       0.038419586839306484                          344.018624598758 16.97694647412601  15.475029707356953 0.2298692011357325  0.0183895360908586  
5515121535768196096                        125.4275027523239 -49.0656638633428 2.9861 0.0971 -12.182 0.175  3.431  0.163                                         17.4149   0.0008                18.9813   0.0332               16.1561   0.0048                18.708780772       0.03237387244949062                           332.290725434233 11.167458569313965 10.475462298143043 0.2736692011357317  0.021893536090858534
5514878440617598976                        125.6833667442164 -49.787712786733  2.9123 0.1013 -12.327 0.177  3.181  0.156                                         17.5059   0.0105                19.034    0.0378               16.2482   0.005                 18.762461438       0.03685936809376233                           340.722529165032 12.28344144536402  11.470558620622967 0.2835192011357327  0.022681536090858618
5514808754766419968                        125.8652036134918 -50.1786240020503 2.932  0.1086 -12.53  0.199  3.217  0.215                                         17.7716   0.0042                19.3907   0.0401               16.4826   0.0045                19.116117391       0.039102071415360415                          338.560544886347 13.033441443797017 12.116465928352966 0.2529442011357329  0.02023553609085863 
5514857206299377664                        125.896250217738  -49.6820294056737 2.9838 0.0832 -12.825 0.159  3.164  0.171                                         17.3913   0.0015                18.9034   0.0357               16.1334   0.006                 18.6322547         0.03481174733063437                           332.379217642399  9.530479371571005  9.022062656400976 0.2949560016224748  0.023596480129797984
5514838411522719744                        126.0449261729736 -49.9456896227414 2.8907 0.1116 -12.104 0.19   2.825  0.233                                         17.0887   0.0018                18.8517   0.0229               15.7672   0.0033                18.572726795       0.022330170062655814                          343.418604512215 13.796680639703993 12.786743162612993 0.21230605913170336 0.016984484730536268
5514847310695063552                        126.352980440516  -49.7301278757218 3.0341 0.1106 -13.048 0.196  2.964  0.202                                         17.6458   0.0016                19.2717   0.023                16.3197   0.0057                18.99602472        0.022427978728566444                          327.251519381661 12.395126787094966 11.53614262171601  0.24196920113573273 0.019357536090858617
5322663157872667648                        126.4354077864777 -50.2126562819826 2.9943 0.0965 -12.711 0.177  2.787  0.186                                         17.4281   0.0017                18.9972   0.0293               16.1405   0.0042                18.723896737       0.028570914247468056                          331.382159527986 11.030871911912982 10.353455666413993 0.26579420113573227 0.02126353609085858 
5322565984241405952                        126.534500961127  -50.8401826368162 3.0859 0.0956 -12.924 0.184  3.388  0.178                                         17.3557   0.0013                19.1981   0.0327               16.0207   0.0034                18.916814514       0.031886209298900445                          321.596392844777 10.28297687010405   9.674940105307996 0.19288151367715822 0.015430521094172658
5322663879437539328                        126.6251926891401 -50.1982463583673 2.9854 0.1072 -12.711 0.199  3.159  0.186                                         17.5909   0.0052                19.1887   0.0275               16.3156   0.004                 18.914988541       0.026815709821282466                          332.517067919878 12.394461869123973 11.548258626641996 0.26169420113573205 0.020935536090858565
5323066987888287744                        126.7553860524683 -49.6916847505115 3.0855 0.1393 -12.591 0.244  4.047  0.226                                         17.9847   0.0006                19.3794   0.0661               16.6791   0.0039                19.109989533       0.06445484409601411                           322.262622769775 15.27721582033297  13.974403634065027 0.3198488587653311  0.027858912854199086
5515279861142123520                        126.9003602420939 -48.8702276313503 3.1247 0.093  -12.137 0.171  3.191  0.165                                         17.5189   0.0084                18.8128   0.0219               16.3569   0.004                 18.549472649       0.021355141081057766                          317.601146804874  9.74514521661996   9.190873165282028 0.3983573103298899  0.0318685848263912  
5322669441411864576                        126.9475151015029 -50.0458405245909 3.0662 0.1135 -12.531 0.248  3.296  0.227                                         17.9315   0.0014                19.6755   0.038                16.6251   0.0054                19.397375544       0.03705442376350273                           323.886944743494 12.466782615358    11.58977862355897  0.21943605913170341 0.017554884730536274
5322616561773850624                        127.0663325118912 -50.2537793191727 3.0508 0.1146 -12.963 0.211  3.654  0.192                                         17.8942   0.001                 19.5122   0.0391               16.5962   0.0073                19.23742076        0.03812723394495606                           325.524942562598 12.718974531979995 11.811670541955039 0.2509692011357322  0.020077536090858574
5321403701672288256                        127.095405650935  -52.4209626661086 2.9897 0.0872 -12.97  0.176  3.611  0.159                                         16.6592   0.0094                18.2882   0.0252               15.3826   0.0029                18.013679615999997 0.024572878013385917                          331.777015000312  9.960598889077005  9.405625356194037 0.25356920113573234 0.020285536090858588
5322381506804272128                        127.1368679057204 -51.0112484544752 3.031  0.1069 -12.975 0.231  2.964  0.208                                         17.6123   0.0005                19.1728   0.0349               16.3232   0.0059                18.899673456       0.03403165584201161                           327.534789934745 11.980037309194017 11.17643824362699  0.2675692011357325  0.0214055360908586  
5322391853384826880                        127.4727190917685 -50.776827308805  2.854  0.1172 -12.391 0.23   2.816  0.214                                         17.9673   0.0114                19.57     0.049                16.6819   0.0093                19.295915191       0.047780950703744156                          347.907384677192 14.915953543903015 13.75633396687499  0.2579442011357319  0.020635536090858553
5322386935640047616                        127.6840543680134 -50.8555796382685 2.989  0.1038 -13.146 0.205  3.225  0.196                                         17.5827   0.0013                19.2852   0.0366               16.2718   0.0059                19.007996474       0.03568932812543377                           332.061970629795 11.952685353383004 11.162830092431989 0.2266192011357321  0.01812953609085857 
5321512072285108224                        127.694869406097  -51.9620195323246 2.9341 0.1042 -13.078 0.19   2.941  0.227                                         17.76     0.0006                19.4257   0.0295               16.4832   0.0058                19.150261174999997 0.028766107240849756                          338.252582840654 12.45560633059199  11.614845768214991 0.24434420113573255 0.019547536090858603
5321345217096889344                        127.0779462490563 -52.7108360893288 2.9597 0.1133 -12.781 0.214  3.235  0.232                                         17.9082   0.0014                19.6895   0.042                16.5593   0.0063                19.409389322       0.04095492019012672                           335.46854063345  13.358477732023971 12.388632969768025 0.20275060458624916 0.016220048366899935
5321443455887284224                        127.7090732080592 -52.5203638528659 2.9318 0.2675 -13.229 0.503  2.949  0.534                                         15.1956   0.0037                16.4868   0.0092               14.0339   0.003                 16.223547318999998 0.008971322751581507                          342.909635326206 36.39938810251499  30.09357146885901  0.39917549214807174 0.03193403937184574 
5321048903014328320                        128.3264662261811 -53.6203839947526 3.0215 0.1026 -12.528 0.234  3.148  0.197                                         17.5567   0.0011                19.2311   0.0397               16.2959   0.0041                18.955842872       0.03871200150630409                           328.491752000047 11.553175834865044 10.806110635475989 0.24616920113573185 0.019693536090858547
5321263720099130368                        128.8560920468496 -52.4213824058328 3.0142 0.0948 -12.781 0.178  3.061  0.185                                         17.0656   0.0019                18.6354   0.0261               15.8122   0.0049                18.362930552       0.025450663223640403                          329.188862336405 10.685894203012992 10.044986065079001 0.2741692011357323  0.021933536090858585
5321585666546732032                        129.4215654824611 -52.4272192760453 3.0609 0.124  -13.322 0.245  2.387  0.286                                         16.262    0.0023                17.7771   0.0119               15.018    0.0039                17.506226000999998 0.011604215013843979                          324.593039208086 13.722709399283985 12.669560547878973 0.29884885876533174 0.02390790870122654 
5516094775357382656                        123.051507101983  -48.2934974911912 3.1687 0.0384 -12.861 0.075  3.846  0.081                                         15.7015   0.0019                16.8541   0.0103               14.6169   0.0052                16.596216092       0.010044466907002732                          312.809258745608  3.832187066833967  3.742116794797994 0.45580304136287886 0.03646424330903031 
5320750042006209536                        123.2471595427708 -53.0029950812109 3.3053 0.0462 -12.941 0.092  3.169  0.106                                         14.6966   0.0015                15.4443   0.0062               13.8114   0.0043                15.201457119000002 0.0060466292778582845                         300.01587987607   4.249995379242989  4.134911781916003 0.6773461189832147  0.05418768951865718 
5515914524171315200                        123.4238573493639 -48.4632956850446 3.0377 0.0246 -12.263 0.042  4.026  0.045                                         14.6862   0.0016                15.5444   0.0065               13.7759   0.0045                15.298182035       0.006339204564158662                          326.123832842232  2.657225456538015  2.6153599428349708 0.6342512030286198  0.05074009624228959 
5515908614296610816                        123.4666376650915 -48.5868923569067 3.0419 0.0189 -12.237 0.032  3.846  0.031                                         14.1144   0.0015                14.7991   0.0056               13.3149   0.0044                14.559958262       0.005461714094834331                          325.656540402653  2.0266745485520232  2.002194977572003 0.7018922681809766  0.05615138145447813 
5515843571310261248                        123.8185577544369 -48.8694223790347 3.0572 0.083  -12.215 0.148  3.872  0.13                                          16.8735   0.0018                18.3219   0.0195               15.6526   0.004                 18.053261123       0.01901490564451018                           324.448888440126  9.051473071358998  8.580999428693985 0.3309202873367605  0.02647362298694084 
5516025884084031488                        124.0414171331081 -47.9942570489394 2.9048 0.081  -11.535 0.148  3.452  0.141                                         16.6835   0.002                 17.9759   0.0344               15.459    0.0106                17.711054359       0.03354482155889658                           341.336756450761  9.786146789127997  9.264151276121993 0.3817209466935263  0.030537675735482106
5514949943232901120                        124.2349744089093 -50.1496198074053 2.9707 0.0854 -11.527 0.145  4.015  0.152                                         17.269    0.0014                18.8796   0.0192               16.0156   0.0049                18.60611504        0.018722509239577502                          333.862919019933  9.870732161745025  9.32868146499095  0.2639692011357321  0.021117536090858566
5514748006750405632 2MASSJ08170374-5031577 124.2655947495344 -50.5327173998736 2.9377 0.0173 -11.65  0.033  3.975  0.034  11.909234000036337 0.6881455502980424  13.6378   0.0029                14.1915   0.0093               12.929    0.008                 13.957876375       0.00907070880228932   K2V    1.0              337.094919417577  1.9888070704629968  1.9660193782519855 0.82                0.041               
5516054471387284480                        124.4213610514835 -47.7048596095533 3.2579 0.0844 -14.323 0.15   3.802  0.157                                         17.0479   0.0011                18.5892   0.0179               15.8063   0.0041                18.317733619000002 0.01745476731641995                           304.613094677801  8.096265752689021  7.694360100167955 0.2842442011357319  0.02273953609085855 
5515939091378124800 CD-483672              124.5031083805056 -48.5199667069556 3.1726 0.0376 -12.766 0.063  4.0    0.066   8.733092031891172 4.046846740430851   10.3133   0.0006                10.483    0.0011               10.051    0.001                 10.3661867968      0.0035027499745892607 A4V    1.0              312.418978097864  3.7415675435530034  3.6555542883069734 1.93                0.0965              
5515928336785719296                        124.5327362685339 -48.6919370361874 2.942  0.0582 -11.836 0.099  3.391  0.109                                         16.0784   0.0016                17.2676   0.0087               14.982    0.0035                17.008511416       0.00848390427185939                           336.817960032125  6.78149303764701   6.523413282256968 0.44128304136287805 0.03530264330903025 
5515191526556334080                        125.0719112907113 -48.692774992031  3.0607 0.0519 -12.071 0.099  3.449  0.093                                         16.0909   0.0017                17.5665   0.0083               14.8836   0.0038                17.297522619       0.008093965637639748                          323.828352883355  5.579601792858966  5.396892787518027 0.32606314447961693 0.026085051558369356
5514718908350573568                        125.0819408282972 -50.3490226330794 3.1039 0.054  -11.897 0.11   3.841  0.102                                         16.5134   0.001                 17.7963   0.0123               15.3707   0.0038                17.533726815999998 0.011994225925016297                          319.3624549366    5.645802512117996  5.4562767294219725 0.4066209466935264  0.032529675735482114
5515110128334568448                        125.187553321105  -49.0881480645554 3.4227 0.0878 -13.767 0.157  3.41   0.142                                         17.1556   0.0011                18.7506   0.0249               15.9032   0.0046                18.477528214       0.024280508947984537                          290.059507375721  7.638081098521013  7.262258653131994 0.26811920113573257 0.021449536090858607
5319791302228122624                        126.1417045041529 -53.6575492125892 2.8859 0.0584 -11.594 0.121  3.724  0.109                                         16.8018   0.0008                18.4083   0.0149               15.5582   0.0028                18.135161011       0.014529306145036145                          343.310619368601  7.081024165691986  6.8052223702459855 0.267444201135732   0.02139553609085856 
5322158619481095168 2MASSJ08243944-5215091 126.1643434775636 -52.2525486556965 3.3113 0.0192 -13.824 0.038  3.695  0.03   10.143182105272086 0.19074346955975893 12.9794   0.0021                13.4705   0.0072               12.3417   0.0055                13.240204168       0.007022126497599498  K1V    1.0              299.395991091048  1.7466996306149554  1.7269065522449978 0.86                0.043000000000000003
5514834735030862848                        126.258211498549  -49.9555798058002 3.064  0.0804 -12.133 0.121  3.885  0.151                                         16.4326   0.0017                17.7066   0.0155               15.125    0.0046                17.440143975999998 0.015114638654564687                          323.712728064624  8.71843860189199   8.280176772299    0.3640754921480711  0.02912603937184569 
5319805733317863424                        126.3182821215924 -53.289731757392  2.9715 0.0559 -11.638 0.121  3.659  0.104                                         16.6519   0.0014                18.1637   0.0158               15.4226   0.0042                17.893274020999996 0.015407092652219888                          333.483453605276  6.3836904465450175  6.15228633703299  0.30527743019390347 0.02442219441551228 
5515539762506596352                        126.6279248404977 -48.3826211717473 2.9303 0.0707 -11.923 0.141  2.295  0.113                                         15.8565   0.0035                17.2099   0.0243               14.6731   0.0077                16.944559048       0.02369594805810348                           338.273737073242  8.349389824672983  7.963146435415979 0.3762936739662531  0.030103493917300248
5321408580754998272                        126.8106635337949 -52.4870030327386 2.8688 0.0621 -11.515 0.12   3.441  0.127                                         16.4557   0.0032                17.7894   0.0197               15.2927   0.0094                17.525057136999997 0.019211091752944314                          345.374631131434  7.625754726225011  7.308657879746988 0.387230037602617   0.03097840300820936 
5322176349106894848                        126.9156722439431 -52.0278513795459 3.2624 0.0267 -13.784 0.058  3.868  0.046                                         14.2475   0.0012                15.1675   0.0061               13.3047   0.0029                14.918934908       0.00594860894176126                           303.862852285267  2.5059684489919505  2.4660132735390334 0.5848307218171718  0.046786457745373745
5322400512039821312                        127.024147269558  -50.7913487400554 2.8869 0.0206 -11.759 0.037  3.222  0.034                                         14.3196   0.0011                15.0416   0.0048               13.4793   0.0046                14.800514353000002 0.004681928153530338                          342.982295209582  2.460494256966001  2.4262986200980095 0.6927576804542929  0.055420614436343434
5322297943918200832 2MASSJ08283563-5130255 127.1484846014912 -51.5070871083761 2.8901 0.0287 -11.891 0.051  3.212  0.049  10.983196805565642 0.21199532260712922 12.5857   0.0009                12.9571   0.003                12.0615   0.0025                12.748367425151999 0.011135022288789747  G5V    1.0              342.628448031739  3.428090896549975  3.362004359017021 0.98                0.049               
5322395461158355968 2MASSJ08284436-5052330 127.1848470644321 -50.8758522054551 2.8856 0.0249 -11.696 0.045  3.18   0.04    9.882031573138445 0.7734118304539536  12.8355   0.0015                13.2455   0.0046               12.2739   0.0034                13.023267112192    0.016728058150185025  G8V    1.0              343.149415909744  2.984586127665011  2.9344434594430027 0.94                0.047               
5322378418727514112                        127.4190689036233 -51.0303247121452 3.358  0.0156 -14.137 0.029  3.222  0.029                                         13.8517   0.0018                14.4867   0.0064               13.0943   0.0052                14.249843164000001 0.006242045980509917                          295.261036881173  1.3791252301699615  1.3665850424520158 0.7324922681809763  0.05859938145447811 
5322332685916350464 2MASSJ08302738-5109146 127.614128121963  -51.1540258462505 3.0999 0.018  -13.141 0.038  2.097  0.029  10.27247015690043  0.2967165102261212  13.638    0.0025                14.2105   0.0088               12.9269   0.0062                13.976351196000001 0.008582355496141373  K3V    1.0              319.616197230443  1.8616350849529795  1.8405734904509927 0.78                0.044999999999999984
5321018288486412288                        127.6919110706078 -53.8936842441467 3.1523 0.0515 -13.125 0.144  3.292  0.099                                         16.3106   0.0024                17.7225   0.0131               15.1307   0.0065                17.455790097999998 0.012774965481663972                          314.485818125731  5.213325802132999  5.048877152295972 0.36129367396625317 0.028903493917300255
5317997552087552000                        127.9170777070694 -54.3553442405978 3.1312 0.0161 -11.739 0.032  2.571  0.029                                         14.1181   0.0002                14.8022   0.0017               13.3252   0.0011                14.563237469999999 0.001657913085662213                          316.448606174949  1.6351599725989558  1.6187275581840481 0.704292268180977   0.05634338145447816 
5321434006959435776                        128.0831994650175 -52.5891739232274 3.437  0.0476 -14.156 0.092  3.371  0.086                                         15.845    0.0011                17.1366   0.0078               14.715    0.0027                16.874126376       0.007606154886627869                          288.615936351267  4.046923789581001  3.938422469880038 0.407069201135732   0.032565536090858556
5321437305494315008 2MASSJ08323887-5226451 128.1619470188257 -52.4458476735013 3.349  0.0326 -14.171 0.057  3.339  0.051   9.750005250928789 0.14358222419902705 12.5257   0.0011                12.9503   0.0039               11.92     0.0025                12.722455833000001 0.0038034380407292027 K1V    1.0              296.086651367822  2.905902713469004  2.8509315243859987 0.86                0.043000000000000003
5322718408340414464                        128.1763391743805 -50.8206310428611 3.1941 0.0555 -14.177 0.115  2.625  0.11                                          16.2292   0.0008                17.5889   0.0094               15.0392   0.004                 17.323237966999997 0.009166574686476733                          310.429596410035  5.480318078806022  5.2965919578030025 0.3727754921480717  0.029822039371845736
5321903945103814656 2MASSJ08364848-5113573 129.2019778437798 -51.2325975579389 2.8719 0.0178 -11.934 0.031  1.948  0.028   0.5264436574797062 2.2329763149816904  13.642    0.0025                14.1688   0.0132               12.9468   0.0077                13.93618442        0.012872878755768384  K2V    2.0      SB1?    344.749296897757  2.141521494054018  2.1157020610970108 0.82                0.07500000000000001 
5321182734194556928 TYC8568-298-1          129.2323120089371 -52.9838640529712 3.0234 0.0246 -11.62  0.051  2.624  0.048   8.526710770854733 0.4459558238254646  11.2846   0.0006                11.5402   0.0018               10.8935   0.0009                11.379072220147998 0.005216621788534407  F4V    1.0              327.647212344672  2.6856162173419875  2.643054127560049 1.38                0.06899999999999999 
5321196065773208576 TYC8568-260-1          129.413556444784  -52.6703820263282 3.3243 0.0265 -14.328 0.059  3.172  0.048   9.212462452670215 0.7248428736204071  11.0037   0.0003                11.2575   0.0011               10.6174   0.0008                11.096655977332    0.003400960608228642  F6V    1.0              298.245020983065  2.3961159533250225  2.3588836040360093 1.25                0.0625              
5318061216378158080 2MASSJ08382678-5359285 129.6116054124303 -53.9912541040311 3.2008 0.0231 -13.238 0.046  2.925  0.044   9.297269677284715 0.2784334425391961  12.4341   0.0026                12.8047   0.0099               11.9137   0.0073                12.595312449200001 0.03477932570573465   G3V    2.0              309.64871563833   2.251476291982044  2.219767326108979 0.99                0.0495              
5322044682593915904                        130.1625792716511 -50.4603774809863 2.9684 0.0267 -13.901 0.048  2.981  0.044                                         15.1023   0.0004                16.07     0.0038               14.1267   0.0013                15.819431263       0.0037055592736013553                         333.666378802706  3.0194613507200074  2.966717074919984 0.5599792625868297  0.04479834100694638 
5318600393696322560                        130.3858982411309 -52.3054023264302 3.1124 0.04   -13.35  0.085  1.672  0.076                                         14.2063   0.0034                14.6938   0.0211               13.1999   0.0242                14.454416829       0.020583635982213765                          318.427187900583  4.134339869738994  4.031499381407002 0.6986589348476431  0.055892714787811444
5515109436836668416                        125.2482281987855 -49.1199400561345 2.9132 0.1997 -12.733 0.371  3.174  0.342                                         18.8951   0.0192                20.3332   0.1729               17.4989   0.015                 20.060454273       0.1685969323835397                            342.781865990237 25.904862450945018 22.548256906336007 0.27139420113573165 0.053388763469253114
5514890462225684480                        125.3606232397996 -49.6473212986517 3.0296 0.0914 -11.96  0.161  3.786  0.16                                          17.1286   0.0018                18.7628   0.0186               15.867    0.0048                18.488523538       0.018137439487559984                          327.48105163662  10.187471500152014  9.600475289151007 0.25601920113573284 0.020481536090858628
5322527948009659392                        125.9568413585816 -50.8281524015982 2.8586 0.1574 -12.57  0.298  3.555  0.309                                         18.242    0.0125                20.1888   0.0591               16.8431   0.0073                19.903325527       0.05762928743319503                           348.195821173592 20.740692228569003 18.56437855328801  0.16943099842076015 0.013554479873660812
5514854796815270912                        126.1129653669639 -49.6889506061856 3.0275 0.2432 -12.047 0.466  3.475  0.538                                         18.9231   0.002                 20.6187   0.1305               17.5114   0.0239                20.339159303000002 0.12725324542992084                           331.055751530166 29.880545275656004 25.36631199359897  0.20753878640443021 0.02763783300790114 
5322249531050947584                        126.3574643521848 -51.6076354949064 2.9988 0.3108 -12.905 0.569  3.965  0.601                                         19.4139   0.0017                21.113    0.2174               17.965    0.0183                20.83244628        0.21198940333730495                           336.847566989066 41.516055362532995 33.383505977325    0.19902878640443075 0.04041978991361868 
5322660752691736576                        126.63955548821   -50.2482164284382 3.0285 0.1729 -12.68  0.331  3.902  0.32                                          18.1646   0.0031                19.5103   0.0608               16.698    0.0189                19.238101853       0.05928855429108207                           329.005571671274 20.382539833054977 18.167123818656023 0.27689420113573215 0.022151536090858574
5321521929226803200                        127.5029001487547 -52.0130377290899 2.9926 0.0956 -14.269 0.178  3.159  0.178                                         17.8516   0.0014                19.6017   0.0384               16.5391   0.0071                19.323271886       0.0374446410126621                            331.561994718471 10.93454930135698  10.268901801264008 0.21688515004079434 0.017350812003263546
5323003864743856128                        127.5316440825271 -49.8438576134845 3.0759 0.1285 -13.577 0.223  3.756  0.297                                         18.0392   0.0012                19.7349   0.0409               16.7265   0.0063                19.457820924       0.039882307263638214                          323.090339211302 14.111763530453004 12.995660919089005 0.22786920113573272 0.018229536090858617
5322307839523798016                        127.7467262042537 -51.4481357161258 3.0136 0.3227 -12.968 0.627  2.326  0.548                                         19.2919   0.0048                20.8474   0.1859               17.8617   0.0167                20.570885927       0.1812734255617358                            335.714945849615 43.819158959378    34.82701494339301  0.23354420113573196 0.04341946201552051 
5322732663331893248                        128.48449135762   -50.6774646016065 2.9473 0.1694 -13.017 0.311  3.072  0.348                                         18.373    0.0024                20.1614   0.1062               16.9724   0.0073                19.87982579        0.10355684139953734                           337.996472467114 21.087608361220987 18.781098041629036 0.19045605913170338 0.019083693843090305
5321443451586241536                        127.7105400086493 -52.520436533531  2.909  0.0917 -12.751 0.178  2.193  0.18                                          15.0775   0.0019                16.0494   0.006                14.0837   0.0019                15.798273727       0.0058508511239204345                         340.972296121089 11.087709928344964 10.421619126249027 0.5548100318175995  0.044384802545407956
5321068621203081216                        128.3086497722183 -53.3183891063436 3.1098 0.1604 -12.955 0.323  2.79   0.329                                         18.2104   0.002                 19.7954   0.046                16.8644   0.0045                19.52024741        0.04485519984041566                           320.131621893636 17.794947436198015 16.040402816860023 0.24721920113573204 0.019777536090858562
5321487397693552640                        128.4446441116266 -51.9425241686179 3.021  0.1648 -12.778 0.329  2.695  0.395                                         18.4798   0.0007                20.2929   0.0726               17.1318   0.0101                20.012020220999997 0.07079343234527845                           329.640047955076 19.44879610377501  17.425368333357028 0.19628969549533953 0.015703175639627164
5318039019991870464                        128.46326958512   -53.9044556697297 3.1138 0.0976 -12.74  0.204  3.199  0.18                                          17.0036   0.0018                                                                                                                                                318.752158582021 10.321393924890003  9.703797947832015 0.4319388717373802  0.047513275891111824
5321640676488814592                        129.1056753396045 -52.3095552433501 3.1009 0.2288 -12.435 0.419  3.445  0.422                                         18.8891   0.0019                20.5066   0.1189               17.4633   0.0183                20.228652262999997 0.11594147371524312                           322.695493270515 26.486473524890016 22.798675979996005 0.22092060458624913 0.027166495296117893
5321905280830403584                        129.1418705864751 -51.2573337965575 2.9547 0.0998 -12.044 0.176  2.712  0.207                                         17.2313   0.0003                18.7498   0.0233               15.9785   0.0059                18.478622343       0.02272053758035162                           335.84534709656  11.736548836238    10.98215040670999  0.2944917159081889  0.023559337272655113
5321588179099080704                        129.2831017356686 -52.4672456908131 3.0613 0.137  -12.387 0.279  2.778  0.329                                         18.0331   0.0011                19.7662   0.0805               16.6648   0.0083                19.486806154       0.07849662684774802                           324.770783567498 15.253815292214028 13.964022189636978 0.20877242276806668 0.01714827989600823 
5321585224171748352                        129.4105816403876 -52.4931719760893 3.0657 0.1446 -11.949 0.289  2.408  0.305                                         18.4704   0.0017                19.791    0.0933               17.076    0.0149                19.52122365        0.09097851888421515                           324.437176458245 16.110439887739005 14.677021328100977 0.3145988587653319  0.038566807981181506
5318106197582123008                        129.5751076258962 -53.546052625541  2.9847 0.0929 -12.407 0.211  2.533  0.201                                         17.4566   0.0016                18.326    0.0503               15.972    0.0151                18.065208939999998 0.049049472944395746                          332.399555036301 10.677206543441969 10.04312907447104  0.4239692011357321  0.03391753609085857 
5321614219488226304                        130.4778904589677 -51.9570378905374 3.0514 0.153  -11.72  0.274  2.436  0.336                                         18.2231   0.0015                19.837    0.0914               16.8613   0.0104                19.560734826999997 0.08912542991162317                           326.121432533219 17.58554762487404  15.898632558554993 0.23604420113573235 0.022183081825184317
5318582320480054272                        130.5193478778818 -52.5406896833466 2.9996 0.1018 -12.014 0.201  2.123  0.243                                         17.6356   0.0011                19.1908   0.0493               16.3539   0.0091                18.917989559       0.04807345658012257                           330.878959603617 11.630570777275011 10.878886688541002 0.2707442011357323  0.02165953609085858 


==> table3b.dat <==
#Source             Name                   RAdeg              DEdeg               plx    e_plx  pmRA    e_pmRA pmDE   e_pmDE RV                  e_RV                Gmag      e_Gmag                BPmag     e_BPmag               RPmag     e_RPmag               Vmag               e_Vmag                SpType e_SpType BinFlag d                B_d                b_d                m                   e_m                 
---                 ---                    deg                deg                 mas    mas    mas/yr  mas/yr mas/yr mas/yr km/s                km/s                mag       mag                   mag       mag                   mag       mag                   mag                mag                   ---    ---      ---     pc               pc                 pc                 solMass             solMass             
5317410722122246144 TYC8569-2369-1         132.612838292288   -54.1316421931005   2.8456 0.0237 -13.069 0.048   9.988 0.051   17.672346596570744 0.7593137020592055  10.546618 0.0018376686809442283 10.713498 0.0015179248934905627 10.281839 0.001965412821017273  10.59945144880307  0.006133598673848827  F3.5   2.0              347.92257030926   2.9149858872750087  2.8677817411389697 1.5745185490978528  0.12596148392782822 
5317309360901778432 2MASSJ08563370-5414541 134.140350795299   -54.248321277734405 2.6717 0.015  -12.853 0.027   9.325 0.027                                          13.541837 0.0018383641222502987 13.992254 0.0021022747729042912 12.947472 0.0022765353981187572 13.764049376020003 0.002050732119248012                          370.294235443356  2.076929756819993  2.054293269814025 0.8611045609331814  0.06888836487465452 
5317158006249480192 2MASSJ08491919-5501501 132.329853249218   -55.0305433867074   3.1193 0.0134 -13.784 0.026  10.978 0.029                                          13.477808 0.0022098147292090088 13.96508  0.004852476331945733  12.842099 0.004018220516375309  13.734929002910002 0.004732755066592323                          317.638533299652  1.3651247641419673  1.3536952134400053 0.8259076254487979  0.06607261003590384 
5317105951244973056 2MASSJ08541651-5509021 133.568686708212   -55.150567851352804 3.1069 0.076  -13.948 0.139  11.336 0.13                                           16.323185 0.0024727262190457023 17.871532 0.020598793851022593  15.103831 0.004598490793704648  17.60044392211     0.020086415972607147                          319.231950997947  7.99719765459696   7.621965704825016 0.28214303931494933 0.022571443145195946
5316982324902354944 2MASSJ08452188-5501207 131.341102715122   -55.022391364237194 3.1464 0.0496 -14.186 0.096  11.848 0.099                                          16.189987 0.0019891617444334334 17.401497 0.005877461283239512  15.09303  0.0025212818337872873 17.141839256369998 0.005731514834738557                          315.063043772078  5.043936866475008  4.890117123652999 0.4294515393149495  0.03435612314519596 
5305079591827810304 2MASSJ08563299-5526077 134.137343196688   -55.4354272850138   2.9701 0.0231 -13.551 0.047  10.104 0.046   17.39175933557632  0.37840648557323275 12.614621 0.002122451849485062  12.997802 0.004263109190211648  12.073864 0.0034726351662428085 12.78641337398258  0.015819176303263117  G1V    2.0              333.469877672549  2.6041902585930075  2.564839346092981 1.03                0.06999999999999995 
5305054513531380736 2MASSJ08532681-5544287 133.361621765625   -55.74125753242551  3.1545 0.0383 -14.026 0.091  11.536 0.083                                          15.797696 0.002175656929310284  16.943205 0.006548436040089074  14.731932 0.0033868804141849477 16.68596641503     0.006386001895595347                          314.205234491483  3.852957275710992  3.762314265124985 0.45650004717793935 0.03652000377423515 
5305042865580388352 2MASSJ08543790-5555030 133.657815377364   -55.917466919999505 3.1705 0.0401 -14.18  0.08   11.515 0.074                                          16.023914 0.0034862025699600716 17.23812  0.016219422734316737  14.923194 0.0073733667917982425 16.978301491859998 0.015816786052959848                          312.642621620506  3.9954990748630053  3.8976345263880035 0.42783678931494956 0.03422694314519597 
5304825226690999296 2MASSJ09035273-5622434 135.96951264941004 -56.37872866741499  2.9199 0.1044 -13.381 0.239   9.396 0.201                                          17.771137 0.0030305788394623507 19.323431 0.035292672466468576  16.464773 0.0061139345093187145 19.05007900238     0.034414574299204886                          339.902258661776 12.60343354845702  11.74714103303296  0.25940378931494945 0.020752303145195956
5305166457560803328 2MASSJ09013904-5455106 135.412604692007   -54.919594924532504 3.1161 0.1296 -13.91  0.269  10.362 0.261                                          17.90393  0.002597203679650691  19.46157  0.027560172838250584  16.58032  0.005514955908822939  19.187655687499998 0.026874550698846783                          318.965447811197 13.87198772660497  12.779137921343988 0.2537557893149496  0.020300463145195968
5311294001507313664                        136.848797858544   -54.2080619567099   2.8914 0.109  -13.864 0.228   9.486 0.208                                          17.687338 0.002248585480733123  19.31445  0.03760066207781313   16.4343   0.0044046169843991005 19.0405630665      0.03666494550136424                           343.300232953271 13.455650183688022 12.492983022917997 0.25403078931494893 0.020322463145195917
5317578363290005504 2MASSJ08490836-5333374 132.284733469248   -53.560355282542    2.7567 0.144  -13.683 0.27    9.5   0.279                                          18.019342 0.0024446568094712777 19.604197 0.07340970637492726   16.557997 0.017646679536075287  19.326177081999997 0.07158388630136513                           360.749167140157 20.298363751630006 18.274856245220008 0.215378932881594   0.01723031463052752 
5317584926000133120 2MASSJ08505246-5322421 132.718450920548   -53.378337889039    2.7092 0.1166 -13.24  0.226   9.763 0.22                                           17.51948  0.0023989099347755246 19.270384 0.03869215164924853   16.217213 0.006011455670478061  18.99219057381     0.03772940068332401                           366.421259726148 16.49467664523803  15.153341904625961 0.21392136015432128 0.017113708812345703
5318585168035918848                        130.71414481553    -52.533934218549305 2.8406 0.121  -13.605 0.23   10.645 0.181                                          17.105621 0.003259135860177673  17.605942 0.06496197223044047   15.733422 0.020133230892778606  17.357134977199998 0.06334705084882651                           349.616625869677 15.573958088982977 14.31966622572304  0.5715012629039186  0.045720101032313484
5321256710712780800 2MASSJ08350828-5231007 128.784402710168   -52.516818164451294 3.0258 0.1049 -13.622 0.199  12.082 0.246                                          17.24528  0.002600589554648537  18.81376  0.029139596837255796  16.019161 0.004474853577336671  18.542002430889998 0.0284145305643881                            328.059729722096 11.787090675059005 11.00950369156999  0.2754185393149495  0.02203348314519596 
5321882946999660544                        129.302379913872   -51.57412361438881  3.1015 0.1205 -13.924 0.256   9.689 0.28                                           17.76076  0.0023436005911866404 19.390697 0.04419797900872855   16.477306 0.005265820971540135  19.115982698009997 0.04309809060553515                           320.310382945445 12.964117962882995 12.008549950622978 0.2457205393149489  0.01965764314519591 
5322294404865715200 2MASSJ08275486-5134316 126.97853033192801 -51.5753861122919   2.8603 0.1166 -12.867 0.244  11.267 0.223                                          17.660337 0.0021947039804734035 19.205883 0.036052404243607006  16.420612 0.005265476646341312  18.93435760481     0.035155304192061615                          347.13705747758  14.768130026947972 13.628196665863015 0.27775053931494864 0.022220043145195892
5322312413665702912 2MASSJ08304237-5119500 127.676679327999   -51.3303450469891   2.8098 0.133  -12.891 0.249  10.858 0.21                                           17.673258 0.002812756415800979                                                                                                                                   307.342511787536 18.975860607996992 16.91953056567803  0.36111064440923746 0.039722170885016124
5322399098987506688                        126.960849759263   -50.8097600586281   2.6817 0.1135 -12.613 0.223  10.2   0.187                                          17.634064 0.004601142051647975  19.282598 0.042565326819088374  16.35356  0.013776848835155427  19.00749424418     0.0415072922889389                            370.081264734146 16.370722461584023 15.060770529200965 0.24180878931494942 0.019344703145195954
5322625362170202112 2MASS08243167-5039012  126.13189132132301 -50.6503087385132   2.9258 0.1474 -12.951 0.286  10.697 0.312                                          18.20314  0.002531731380106043  19.731792 0.03919586645258041   16.907457 0.006481965972500078  19.459294301849997 0.03822062185253956                           339.976314338892 18.413770608796995 16.640395876211983 0.2679845393149496  0.021438763145195966
5322916316136794112                        128.84850659409602 -49.749665790194506 2.8398 0.1393 -11.829 0.257  10.001 0.246                                          18.08754  0.0026497294728114835 19.778803 0.04225821947661175   16.79153  0.007422663585714229  19.502249775030002 0.04120682655785726                           350.085631518438 18.415606537569033 16.68843475599897  0.22725003931494953 0.018180003145195963
5323057809533534208 2MASSJ08290026-4941283 127.250990172376   -49.6911673143258   2.7349 0.1421 -12.759 0.238   9.827 0.227                                          17.67561  0.0030171530463147613 19.190737 0.05766258845863758   16.396088 0.009614686178273522  18.91897818639     0.05622787589277922                           363.558671823589 20.32558641880098  18.311154987275017 0.27540603931494906 0.022032483145195927
5323083308764472320 2MASSJ08293617-4934383 127.40060102414502 -49.57726878238769  2.7452 0.115  -12.701 0.186   9.63  0.223                                          17.293238 0.00228601043402959   18.640676 0.017157423703650265  16.06191  0.005191034495818775  18.37429051426     0.0167308743299197                            361.592153771588 15.826722134409977 14.572589705056998 0.35841104288903586 0.02867288343112287 
5323098216588161024 2MASSJ08292977-4922501 127.37394349333398 -49.380559795727905 2.8939 0.1135 -12.237 0.207   9.508 0.201                                          17.491785 0.002277613335999084  19.011162 0.035835056994893394  16.242695 0.0051345323576873535 18.740054856369998 0.03494335612613622                           343.076227357426 14.010406612281031 12.969130863329951 0.28195153931494965 0.022556123145195974
5327779254203618304 2MASSJ08453733-5054271 131.405473614279   -50.907504119044795 2.9679 0.1137 -13.751 0.228   9.379 0.242                                          17.79734  0.0024043515955187345 19.170893 0.05434439710680659   16.484444 0.008257926271794556  18.90182728439     0.052992163676114375                          334.559279333617 13.334890239374033 12.365897519295004 0.31636577044992736 0.02530926163599419 
5514839339235663872 2MASSJ08242333-4953222 126.097166060907   -49.8894789270606   3.045  0.1075 -13.481 0.188  11.102 0.228                                          17.299547 0.002162482359891625  19.052935 0.018486478564179832  16.009556 0.00478768763113241   18.77498529669     0.01802674398812539                           326.041804770325 11.940768598725015 11.138839952480964 0.2159687783361389  0.017277502266891114
5515206163804886016 2MASSJ08204912-4831317 125.20459227943299 -48.52544735387781  2.9906 0.1183 -12.905 0.189  10.443 0.175                                          17.608885 0.0029112410419215216 19.156006 0.05421245881887582   16.346928 0.005177447331518692  18.88388804858     0.052863267790527683                          332.101362416398 13.689798166444007 12.663471747105973 0.2717987893149483  0.02174390314519586 
5515600265703275520                        125.756036999077   -48.0337392779462   2.7862 0.1295 -12.621 0.224   9.259 0.301                                          17.870903 0.0023876033012106323 19.371775 0.05187719289898461   16.604706 0.006303251474266778  19.100702652589998 0.05058621285419102                           356.594536270173 17.418238589012958 15.891642161432003 0.2823010393149492  0.022584083145195936
5516278806113123328                        123.566574969617   -47.59638106771781  2.8873 0.1111 -11.568 0.226  11.086 0.173                                          17.277058 0.0035732567689766024                                                                                                                                  343.808678784451 13.764315995832987 12.759995270416994 0.4154813149035183  0.04570294463938701 
5304876461370011648                        136.059056520592   -55.9051794743223   2.8683 0.0254 -13.495 0.055   9.533 0.043   11.61                                  12.733942 0.0020556837048554787 13.102935 0.004412777269828213  12.208945 0.0037420831955508197 12.896099349801322 0.016751510666923472                          345.195190765072  3.0705546620199584  3.0178162079230333 0.9759385038209452  0.07807508030567561 
5323005037278866432                        127.41740671689202 -49.8849543831803   2.7714 0.0398 -12.639 0.071   9.833 0.077                                          16.024298 0.0022261798247149604 17.171047 0.008964455194309892  14.941272 0.004001407229552311  16.91334790025     0.00874189725797037                           357.223953802843  5.196938351297945  5.0525196671130175 0.45094944717793833 0.036075955774235065
5321619068514351104                        129.88208959850704 -52.1723052050116   2.68   0.0722 -13.07  0.132   9.435 0.125                                          14.883628 0.002687519113826226  15.904115 0.010394133871376762  13.867408 0.005985608312152979  15.65122136277     0.010136518770636701                          369.62063980511  10.20707435405302   9.681648238593993 0.5298553857532655  0.04238843086026124 
5317811425387088896                        130.89530886917802 -54.436713119324395 3.1363 0.0908 -13.623 0.205  11.872 0.196                                          17.42889  0.0022375248081674868 19.005583 0.03127568365357887   16.172375 0.0046496699235046264 18.73286445288     0.030497451472132762                          316.411161583502  9.435103029032007  8.912755575057986 0.2657662893149484  0.02126130314519587 
5318125503452307456 TYC8568-2409-1         129.084809861836   -53.63349685760391  2.7011 0.0236 -11.546 0.045  10.323 0.044   19.63076619544454  0.1936569746993238  11.996346 0.0018334260489929004 12.293492 0.002019778792082646  11.551926 0.002179908523719307  12.114279309684061 0.008186287861762285  G0V    1.0              366.335018751883  3.223597861882979  3.1688155700319953 1.06                0.053000000000000005
5318163986365707264                        129.772552343526   -53.18872945442781  3.1655 0.0864 -13.442 0.172  11.643 0.133                                          16.808302 0.0022937823343479884 18.05917  0.04355494485813615   15.566015 0.007905999065093167  17.794915372050003 0.042471318149454707                          313.466652592988  8.79836885576401   8.338403706326005 0.38175949743448945 0.030540759794759155
5318525347724843008                        130.914234247959   -52.815888756269494 2.7296 0.0856 -13.149 0.175   9.421 0.186                                          17.35161  0.0031885280050453486 18.821154 0.029142201702102955  16.11429  0.0069117915063941614 18.551580155039996 0.028417373041939056                          363.137594926429 11.74386927945801  11.041989898119994 0.309074699021356   0.024725975921708478
5318588058556227584                        130.91503769063    -52.3679533436231   2.8562 0.0647 -13.269 0.166   9.861 0.132                                          16.598164 0.0020686319094494186 17.573963 0.04114341119205303   15.35925  0.013239496698723676  17.31663879343     0.0401207050106537                            346.918975856305  8.025693558886019  7.676709655478021 0.45546804717793893 0.03643744377423511 
5318613106804439040                        131.501242814605   -52.6321008765319   2.8446 0.0619 -13.664 0.116   9.497 0.111                                          16.557077 0.0020413997942833884 17.855972 0.012505895856188352  15.4189   0.0037791246745394486 17.59311327792     0.012194986874981772                          348.296040771515  7.737101328990036  7.413492666345007 0.39705486107085347 0.03176438888566828 
5318594960559795200 2MASSJ08411381-5226547 130.307426139358   -52.4484802855747   3.1456 0.0265 -13.423 0.052  11.582 0.064   18.442179371056852 0.1520676950231071  12.239229 0.0019261034835577322 12.588588 0.0025595553772048522 11.744963 0.002755356568351456  12.38588325145625  0.010480997670995848  G2V    1.0              315.040721711871  2.6759602536739635  2.6320378707960117 1.0                 0.05                
5318597782362230784 TYC8163-165-1          130.258227493298   -52.4526962135243   3.1501 0.0271 -13.354 0.056  11.616 0.062   18.44938316710019  0.3316143840394259  11.105612 0.0018304076112795552 11.355187 0.0018562237888983953 10.721748 0.002148471121990718  11.197053019776078 0.007277950060970304  F6V    1.0              314.595888777901  2.7275000805869922  2.681820418954999 1.25                0.0625              
5318599981385101312                        130.37213687440203 -52.356831269889    3.1604 0.0508 -13.461 0.097  11.866 0.111                                          16.469297 0.002049171658430844  17.81713  0.013213945953561552  15.301879 0.003617814755272222  17.55232540261     0.012885365483904314                          313.685532957953  5.113407408690023  4.954714681560006 0.3757333156163083  0.030058665249304665
5318607403088540672                        130.36603746161703 -52.23757697569871  3.1272 0.0795 -13.11  0.158  11.431 0.173                                          16.746054 0.002102882043211399  18.372568 0.013805436662606895  15.49522  0.0038680324978744864 18.09875080828     0.01346216360736456                           317.206785881256  8.271702833930988  7.868473847765017 0.2547312893149487  0.020378503145195896
5321252347025787904                        128.853806204311   -52.6173178984959   3.1669 0.0311 -13.666 0.062  11.025 0.06                                           15.07358  0.002169204560096182  15.986673 0.006515206983961832  14.124892 0.003832045542895305  15.738133270910001 0.006353759419157357                          312.95453078443   3.095985588375015  3.0369596474409946 0.5757968629039183  0.046063749032313465
5321624218169257984                        129.766763291111   -52.04821376568421  2.9405 0.091  -13.712 0.189  10.24  0.192                                          17.136465 0.0023888764591141393 18.665565 0.02275776874352952   15.882193 0.005816203000202224  18.394086870920002 0.022191800063211947                          337.340733337782 10.771131146522976 10.135078470898009 0.2782252893149486  0.02225802314519589 
5321627074333334528                        129.965211523599   -51.904589321635    2.6779 0.0863 -12.669 0.154  10.048 0.178                                          16.790623 0.0021314273690825926 18.411108 0.028729488539479164  15.510917 0.00553625259489418   18.13672224601     0.028014750466524952                          370.108192968779 12.309282107309969 11.553983163013982 0.24902053931494916 0.019921643145195934
5321628929759275008 2MASSJ08401240-5155529 130.051611068688   -51.931324569598004 2.7601 0.0953 -13.132 0.154   9.72  0.198                                          16.958006 0.002375552867620535  18.55229  0.030455779219391733  15.6838   0.005320873244109303  18.278693283899997 0.0296980301723717                            359.302892408329 12.839763181623027 11.997032746569005 0.25694578931494916 0.020555663145195933
5321651431082547200                        129.371584657561   -51.9805169801997   2.7836 0.0983 -13.283 0.204   9.932 0.229                                          17.305151 0.0022365698055823915 18.679983 0.022391126851308354  16.039595 0.0052441300534327    18.41206374268     0.021834201855463933                          356.334343725461 13.042938506203996 12.167454280316974 0.3328161275927838  0.026625290207422703
5321886249838755840                        129.380994887085   -51.43314295578969  2.8055 0.0929 -12.321 0.152   9.669 0.186                                          17.033709 0.0033468774756764815 18.59217  0.023997112263431677  15.785351 0.007286522661858172  18.32010827509     0.023400526954680353                          353.488662182335 12.097866377272965 11.335321040238    0.2723635393149493  0.021789083145195943
5321898688063954944                        129.699455237184   -51.1580680477405   2.7665 0.0789 -12.511 0.154  10.179 0.16                                           16.854301 0.002170407077602123  18.293005 0.027240830147077035  15.447128 0.015706919181947776  18.01997112147     0.026565682649481046                          358.230716989489 10.498736333138027  9.92695897134098  0.26259903931494866 0.02100792314519589 
5321907312358171648 TYC8162-1365-1         129.211543592472   -51.193760061400596 2.6738 0.0271 -12.33  0.048   9.478 0.043   20.43224766551222  0.23521449168421174 12.178982 0.0018500376183215306 12.490326 0.0022414001257854105 11.717278 0.0022605464937920606 12.305389985304652 0.008889342066277086  G2V    1.0              370.052682214482  3.7787340359969903  3.7044169024609914 1.0                 0.05                
5321934319113253888                        128.66508705140004 -51.190206347853795 2.8151 0.0845 -12.452 0.152  10.345 0.168                                          16.911478 0.0022338953787002084 18.444485 0.023504706888357912  15.670188 0.005610822538201932  18.17323274767     0.022920100195519738                          352.172181092686 10.892788317530972 10.268550673612992 0.2804940393149489  0.02243952314519591 
5321936960510938112                        128.234284244032   -51.3110910856844   2.6947 0.0542 -11.659 0.112  10.051 0.131                                          16.35242  0.002307688761256039  17.570347 0.007202568870446566  15.238737 0.0035292462549373327 17.3101132271      0.007023846251637674                          367.411308348873  7.520514416779008  7.229733118331978 0.4236657893149488  0.033893263145195904
5321971461990831104                        128.81043558465    -50.95231024621381  2.7687 0.0925 -12.879 0.186   9.868 0.194                                          17.234024 0.002476109761322641  18.768152 0.023212337679728377  16.009243 0.004434557866914512  18.49728275499     0.022634851714510858                          358.143429828236 12.373251873432025 11.586428228854004 0.28434103931494925 0.022747283145195942
5321979841460475904                        129.012883806509   -50.775241699189216 2.7005 0.0757 -12.564 0.152   9.866 0.142                                          16.860695 0.0022780492303473166 18.26789  0.016817561129543142  15.650147 0.004971450825343224  18.000534376730002 0.016399438867897475                          366.885493633943 10.56618774991     10.000177302265968 0.34778095197994413 0.02782247615839553 
5322330894909394944                        127.430849649883   -51.115534164881105 2.8558 0.0835 -12.734 0.166  10.401 0.152                                          17.308126 0.0021341117520740148 18.847971 0.02617702342017029   16.051153 0.004897455243257445  18.57615819998     0.02552576836849965                           347.174100589751 10.440784165628997  9.858109776830986 0.2748637893149486  0.02198910314519589 
5322601379072136192                        127.01974370462    -50.452594319377    2.9316 0.0985 -12.037 0.179  11.008 0.171                                          17.34152  0.0026494041356589153 18.809467 0.0231811514469696    16.105587 0.006962810732950059  18.5399674268      0.022604836932929397                          338.452017462362 11.769779168336981 11.016716087085968 0.3101404133070695  0.02481123306456556 
5322665112084588544                        126.596944814596   -50.12753675953051  3.0312 0.0736 -12.669 0.14   12.078 0.149                                          17.193275 0.0023765847137834028 18.65729  0.013713759893587682  15.951049 0.008361473877355828  18.38773166151     0.013374043790782728                          327.123520253287  8.130068749412033  7.751486394464962 0.30929719902135566 0.024743775921708455
5322781458452123648                        127.56567878824602 -50.5514744021363   2.7536 0.0224 -11.713 0.043  10.032 0.041                                          14.627775 0.00229347425595417   15.299215 0.008451363685940067  13.787015 0.009079646506768476  15.059376342000002 0.008244107345365403                          360.256970938219  9.208159125044006  8.767761541407992 0.6954073157259797  0.055632585258078376
5322793278211363840                        127.68873755985102 -50.3402816493313   2.8407 0.03   -11.428 0.055  10.683 0.052                                          15.310082 0.0027741783145992295 16.19403  0.009594369562077204  14.379652 0.0056038175926021085 15.946670131580001 0.009356605369085835                          348.541659778298  3.7098598877149698  3.6338691432850396 0.5959475786298974  0.047675806290391795
5323044688417965056                        127.065248513618   -49.9687475080353   2.9458 0.0664 -12.036 0.123  10.259 0.118                                          17.042555 0.0029621255266208332 18.296627 0.024432020054046783  15.763836 0.008408453516652526  18.03138583201     0.023824826318656147                          336.466772216238  7.748168692269019  7.412732762436008 0.37094967925267136 0.02967597434021371 
5323047295451877376                        127.06323305212798 -49.897158883969105 2.8933 0.0322 -12.705 0.05   10.063 0.048   19.13                                  12.401857 0.0018433446254613754 12.751525 0.002197947552723428  11.901059 0.002357175545767657  12.55056544341142  0.009134031070800536                          342.273124252752  3.847364406514032  3.764234243798967 1.0132107358896931  0.08105685887117545 
5323059085148203008                        127.305506475905   -49.67262719099091  2.8335 0.0298 -11.548 0.055  10.801 0.048                                          15.136894 0.0023164260450287046 16.00007  0.009654918500630756  14.20654  0.005655890234875898  15.753229038300002 0.009415660014062048                          349.417509019377  3.700040247577988  3.6246328190289887 0.6063715786298979  0.04850972629039183 
5323067743802519552                        126.804096604795   -49.632521226993816 2.8387 0.0464 -11.479 0.092  10.338 0.08                                           13.342979 0.001976457131772827  13.790293 0.0029886641132968192 12.734484 0.002812864271578072  13.561813913990001 0.0029151171240770373                         348.883060427593  5.782021748847001  5.599680591400045 0.8529364127850344  0.06823491302280275 
5323106673386450944                        127.491285859011   -49.2095424774176   2.7324 0.0532 -11.769 0.103  10.138 0.112                                          16.305103 0.002023757029501719  17.393883 0.00807641554386069   15.249669 0.004278536359731442  17.138313513539998 0.007876113537163595                          362.376120484548  7.178149845814005  6.909227794398987 0.48654436794484857 0.03892354943558789 
5514937539367166976                        125.976375354054   -49.029656378863    2.7367 0.0601 -11.496 0.098  10.184 0.135                                          16.235739 0.002867663015295703  17.376219 0.013208830955317078  15.038105 0.004914765547133521  17.11582334254     0.012880644047817604                          361.887893414487  8.113486975192984  7.771126417920016 0.42203978931494934 0.03376318314519595 
5515152695746592768 2MASSJ08192677-4910015 124.86147261881402 -49.16703805987331  3.1726 0.0403 -13.311 0.064  11.296 0.06    20.823923885291844 0.18199857844997805 12.73154  0.002833412099843261  13.13355  0.008131272487871896  12.169914 0.00594292813363497   12.916583082733908 0.029235288166448256  K2V    1.0              312.434134842659  4.00981664245603   3.911194195983967 0.82                0.041               
5515291822632957952 2MASSJ08253727-4912497 126.40522868841802 -49.2137601303198   2.76   0.0281 -11.512 0.046  10.056 0.043   21.719569031878297 0.2850237227009708  12.690843 0.001961867776366385  13.068382 0.003018208214987161  12.155749 0.0028374623145955152 12.858961767913735 0.011982426233486852  K2V    1.0              358.620221193979  3.675213184341999  3.6026761698349787 0.82                0.041               
5515662461135663104                        126.81335517694698 -47.80273597102399  2.6901 0.0437 -11.444 0.079  10.153 0.072                                           8.52816  0.001950467362349292   8.538721 0.002355356741867444   8.531281 0.002655210441455435   8.54582062564352  0.007106822491972118                          367.936595827749  6.052339051232991  5.862852469907011 2.1547216772327005  0.17237773417861604 
5305225517637853184                        134.94568892483804 -54.7557639133079   2.979  0.1212 -14.057 0.257   9.963 0.279                                          18.236769 0.002461256286354988  19.957047 0.04558521990221595   16.94696  0.005488398740224064  19.67992593457     0.04445081368850711                           333.458078411821 14.168341308830975 13.075917666348005 0.22292983288159404 0.017834386630527523
5317484659981392896                        133.16140762437303 -54.30033863761741  2.9453 0.1207 -13.254 0.292  10.002 0.242                                          17.932983 0.0023529386874991793 19.554016 0.028466009882300622  16.638496 0.004065249991490041  19.2792487072      0.02775767531830316                           337.238009482836 14.433000830166009 13.312714742259004 0.24518828931494888 0.01961506314519591 
5317519161458476032                        133.158350059613   -53.667909134759995 2.6706 0.1293 -12.22  0.263   9.685 0.221                                          17.851427 0.0024857565185642866 19.457186 0.030576816669552347  16.509176 0.005993981063349692  19.1816100311      0.029816132954466015                          371.990223273043 19.284725430924027 17.499798080876985 0.23706578931494904 0.018965263145195924
5318516860869621760                        131.36095765269204 -52.77733698402571  3.1207 0.1031 -13.597 0.182  11.483 0.186                                          17.722528 0.002232210951632962  19.374874 0.027220683963727545  16.446524 0.0052410317254611314 19.099787368499996 0.026543481691588332                          318.117527787698 10.875280079372999 10.190489788460013 0.24198078931494948 0.01935846314519596 
5318544490406832128                        129.922720525336   -53.06769081106441  2.8436 0.1051 -12.32  0.223  10.246 0.254                                          17.147017 0.0030890838767719184 18.140308 0.034988088332387556  15.44439  0.0277949471655363    17.871006600980003 0.03412424828538392                           348.975376617175 13.397009864141978 12.456891152179026 0.31298398473564126 0.0250387187788513  
5318550224179218432                        130.181858857116   -52.911494608219506 2.9845 0.1178 -14.298 0.232  10.556 0.246                                          17.897781 0.002452386916715286  18.970375 0.07804070357211408   16.588394 0.010473441335640763  18.70888749291     0.07609871696131738                           332.779641072665 13.69505217515399  12.669899531264036 0.41107303931494915 0.03288584314519593 
5321606217972393984                        130.1097819548     -52.22211562447129  2.8483 0.1102 -13.578 0.215   9.799 0.231                                          17.45132  0.002230055786003344  19.017618 0.03536496975982874   16.214144 0.006408416200302807  18.745639532139997 0.0344851045483533                            348.481891428986 14.036660166474007 13.006658562163011 0.2731997893149496  0.02185598314519597 
5321610890888791040                        130.42535116845997 -52.1045559188068   2.9763 0.1034 -13.401 0.229   9.701 0.24                                           17.502304 0.0023038759728776946 18.311161 0.04796515399145651   16.10894  0.012486142365596187  18.05414771931     0.04677233381349484                           333.477155384657 12.009404799854963 11.215439821164011 0.45921564717793945 0.036737251774235154
5321629342076520448                        130.181481838708   -51.8878505871073   2.7365 0.1263 -12.488 0.243  10.242 0.273                                          18.06126  0.002556712474563107  19.6727   0.06177412588373779   16.77314  0.00797361510636561   19.398329951599997 0.06023689483115233                           362.982231287888 17.595625473344    16.064195916620974 0.24917828931494967 0.019934263145195974
5321650060999334912                        129.44086009032696 -52.049866317356816 2.8362 0.1483 -12.687 0.297  10.52  0.329                                          18.113317 0.0027314765918127126 19.641989 0.06497304978806262   16.806091 0.008598780928569512  19.36920349878     0.06335623207647632                           350.736476755699 19.764727766286967 17.791766368566016 0.265093789314949   0.02120750314519592 
5321679846587303936                        129.78069917448698 -51.71009646760971  2.7208 0.108  -12.864 0.213   9.401 0.243                                          17.773758 0.002308923600804065  19.401087 0.03432139204671769   16.512503 0.0074357887862751505 19.126990144239997 0.0334676443418543                            364.686046975981 15.074696979256998 13.941664949834035 0.25192228931494864 0.02015378314519589 
5321689295515132928                        129.553259563764   -51.7690310584648   2.7967 0.126  -12.531 0.243   9.685 0.244                                          18.03453  0.0023809140341360616 19.563105 0.04168151108828085   16.705944 0.006734476550177012  19.28979026271     0.04064440392093789                           355.190199789441 16.786000015505977 15.358624084956034 0.2597780393149487  0.020782243145195896
5321778802635333632                        130.241339776625   -51.5157644468153   3.1361 0.1321 -13.637 0.218  10.153 0.282                                          17.946907 0.0027401962975675486 19.500286 0.056029218552175845  16.674479 0.007398937155235544  19.227751663769997 0.05463496167907942                           316.960699600828 13.96459521433303  12.851255250356985 0.26761653931494966 0.021409323145195974
5321783582944147456                        130.1193741915     -51.361197497550506 2.8004 0.1207 -13.052 0.22    9.381 0.248                                          17.735302 0.002435661231209664  19.495777 0.045502996741932165  16.439184 0.005782847631751689  19.21749840023     0.044370660610909225                          354.608989407966 15.991110338790975 14.688629495677048 0.21320585106341206 0.017056468085072964
5321796085584449536                        129.92243955427    -51.34346907542041  2.7681 0.1317 -12.704 0.236   9.775 0.274                                          17.983662 0.0024705225486679866 19.597198 0.055805105294587654  16.69748  0.007126269435100446  19.322824018979997 0.05441640530216303                           358.964199636737 18.28455472168997  16.619141367441046 0.24913878931494904 0.019931103145195923
5321863430668290048                        129.175372377432   -51.5600077178036   2.7393 0.1044 -12.74  0.212   9.699 0.238                                          17.643986 0.0028214545111167316 19.294777 0.028858591011401372  16.350939 0.007226078923744697  19.019304872179998 0.0281408754483985                            362.172733563125 14.356288600745984 13.318399576556999 0.23810878931494922 0.01904870314519594 
5321892949981060096                        129.521506086258   -51.3283807809098   2.7529 0.1221 -12.791 0.228   9.263 0.287                                          17.983826 0.0027185031379545733 19.515778 0.056507478757904815  16.732868 0.006855726840831432  19.2443113701      0.0551012718319478                            360.728246084288 16.766449213582007 15.362340325246976 0.27834078931494877 0.022267263145195903
5321892980043842560                        129.530966778795   -51.3148784059029   2.8432 0.1374 -12.736 0.259   9.696 0.296                                          17.752779 0.0027209518991366858                                                                                                                                  349.631025102047 18.114009418281    16.43842655666697  0.3769329314870011  0.04146262246357012 
5321897416746930176                        129.494414231562   -51.24436626771     2.7927 0.1371 -12.771 0.237   9.581 0.281                                          17.976637 0.0023334938846471037 19.517412 0.05310706164328038   16.674726 0.00785267000552196   19.24445754546     0.051785595726664406                          355.932710516397 18.744404941479047 16.984571458586004 0.2633967893149489  0.021071743145195915
5321898168364711936                        129.606179449509   -51.210122539778695 2.8957 0.1597 -12.514 0.3    10.024 0.303                                          18.284424 0.002841175627184523  19.82717  0.05017501133628211   16.975994 0.009164601661649792  19.554004229359997 0.048926687049268204                          343.799355011146 20.508833536668988 18.35395032561803  0.26127428931494934 0.020901943145195948
5321900985862725632                        129.164050362129   -51.3701597870276   2.7181 0.1335 -12.307 0.229  10.059 0.279                                          18.090738 0.0028986514496991294 19.633389 0.06307189463253758   16.7733   0.008846792048699518  19.36000138479     0.06150242936055338                           365.596794093516 19.260518774047    17.451635173888008 0.2590460393149485  0.020723683145195883
5321907239335799808                        129.15437106009503 -51.173832893930395 2.7293 0.1465 -13.019 0.238   9.841 0.299                                          17.84228  0.002630266171694275  19.484665 0.04945422785163246   16.528273 0.006074007871356612  19.20888040312     0.0482235491007875                            364.418668998869 21.096722981968014 18.93906891222798  0.23497028931494882 0.018797623145195907
5321941637737380864                        128.216678217463   -51.191648067533706 2.8502 0.1124 -12.927 0.209   9.632 0.239                                          17.919973 0.002318262090993208  19.484888 0.02445103587319809   16.641989 0.0071738695918148    19.21192824389     0.0238431181955767                            348.2918677006   14.313424827202027 13.243391169586005 0.26334353931494836 0.02106748314519587 
5321944382214580224                        128.546283028239   -51.1971227997258   2.7773 0.1039 -13.068 0.188   9.633 0.221                                          17.678175 0.002879974541747047  19.16657  0.03228524804921631   16.42135  0.007721292521605113  18.896041474199997 0.03148225481982426                           357.232630722881 13.882931563745956 12.897561663339047 0.2953761275927844  0.023630090207422755
5321946684317803520                        128.60487053606903 -51.103951552343915 2.6891 0.1128 -12.737 0.202   9.255 0.228                                          17.848232 0.0024600868455915774 19.339344 0.04075355589910431   16.57046  0.006603153405477976  19.06822647724     0.03973953975398274                           369.055606011614 16.17107822403301  14.888368989961975 0.28184728931494907 0.022547783145195927
5321976650311205888                        128.671363496763   -50.8452873055924   2.7258 0.1084 -11.906 0.206   9.641 0.22                                           17.719631 0.002272676451627677  19.338228 0.03866734291016555   16.464077 0.006687521940977214  19.06449038161     0.03770528015446213                           364.028190150284 15.073806780102984 13.939012092087978 0.25553053931494873 0.020442443145195898
5322027159119651840                        130.407378002701   -50.66593088804441  2.7665 0.1352 -12.241 0.248   9.117 0.32                                           18.131403 0.0030032103525731973 19.630493 0.06897789258808976   16.839272 0.01610669147061045   19.35881950931     0.06726222755869471                           359.247612558    18.817912361701985 17.059785460957016 0.276263039314949   0.024325006109231162
5322612541686275072                        126.779588363294   -50.31037050661331  2.771  0.1293 -12.652 0.246  10.089 0.23                                           17.919933 0.002622690919063737  19.621586 0.060560136908372246  16.576872 0.006628236143279015  19.34360306854     0.0590530255495153                            358.533631846186 17.575818627426997 16.030370978657004 0.21568964197250307 0.017255171357800244
5322619447991934976                        127.001608921338   -50.23708010333001  2.8381 0.1068 -12.132 0.201  10.41  0.173                                          17.757942 0.0021722046086127974 19.413725 0.0343915738690625    16.465809 0.005074957679815449  19.13815137076     0.03353580548615152                           349.66627124836  13.678729168413042 12.701881703748995 0.23708928931494921 0.018967143145195937
5322626324243001344                        125.90670042481901 -50.6975291191152   2.9382 0.1451 -12.13  0.287  10.719 0.31                                           18.420774 0.0026915860754368947 20.053679 0.05762683473728491   17.086996 0.011868147689892387  19.77763826013     0.056193279254245734                          338.503346165117 17.947568518227968 16.252161010425027 0.2323975393149491  0.01859180314519593 
5322697002223626240                        128.076555140406   -51.054773205025406 3.1469 0.1242 -13.541 0.228  10.815 0.266                                          18.04599  0.0028055578540809385 19.637457 0.0714209408643531    16.679222 0.011565513293089708  19.36162653085     0.0696438685799657                            315.765843381614 12.996161799977983 12.023232393602996 0.23450953931494858 0.018760763145195886
5322700094600001536                        128.149003676375   -50.9355098606956   2.7878 0.1121 -11.615 0.215  10.223 0.247                                          17.732485 0.0023293598827304456 19.373613 0.036670735843848265  16.478601 0.005255309127732185  19.09935615132     0.035758240473019454                          356.046928495008 14.926534839063038 13.789899912253986 0.2503152893149496  0.02002522314519597 
5322700678712838144                        128.315851664497   -51.030232236018804 2.703  0.258  -11.747 0.431   9.932 0.671                                          18.686272 0.003954409523753822                                                                                                                                   395.750092195502 20.387393660588998 18.51132471136401  0.29968041927638944 0.03296484612040284 
5515137753564433408 HD70718                125.316956513368   -48.9428691500363   3.1641 0.0456 -13.706 0.08   10.927 0.065                                           9.360352 0.0018350663357705394  9.418817 0.0019269008071537024  9.292056 0.002222388754234689   9.381604618874158 0.006468102452018878  A1V    3.0              313.289685070873  4.5697038959469864  4.442391845711029 2.05                0.725               
5322703839811419136                        128.507774560037   -50.85294141323849  2.7858 0.1227 -13.167 0.229   9.58  0.211                                          15.913086 0.002217280685588499  17.023214 0.01030599015694872   14.837611 0.0035319874609492223 16.766614341329998 0.010049858570900015                          356.503367027132 16.449299770972004 15.080971164685991 0.45550261794484814 0.03644020943558785 
5322722565868744704                        128.29562715987    -50.58402805953761  2.7403 0.1154 -12.494 0.22    9.426 0.222                                          17.376228 0.0026394924183353523 18.835827 0.028495412443102146  16.116138 0.005809775057963983  18.565933940789996 0.027786537903754023                          362.250033236033 15.938777749592987 14.669650629205023 0.304494341878499   0.024359547350279922
5322731460738590720                        128.46324724261    -50.74428950315121  2.7883 0.1249 -11.569 0.251   9.864 0.251                                          18.224913 0.002431188304124585  19.930717 0.04873504341689362   16.925201 0.007359795626471168  19.65370970676     0.04752238125129484                           356.232044767134 16.734370038886993 15.319213462450023 0.22268928931494908 0.017815143145195927
5322743486647664640                        128.804994870963   -50.423778958796305 2.8329 0.163  -12.48  0.274   9.36  0.33                                           18.347519 0.002804941619930127  19.838724 0.06680652533522065   17.057291 0.010030054958797222  19.567294132629996 0.06514418927684762                           351.499192385758 21.94272192280698  19.541500898646007 0.2787100393149491  0.023921084129506387
5322978099243757568                        127.28640852785101 -50.3217534572788   2.8126 0.1005 -11.863 0.178  10.711 0.176                                          17.670315 0.002373548592156693  19.196943 0.033299433602171316  16.393549 0.00465487841598127   18.92496652334     0.032470817401795804                          352.720850380178 13.07150462673303  12.183905161898963 0.27321978931494884 0.021857583145195907
5322978129298649088                        127.29332734567001 -50.31628408282919  3.0138 0.1351 -12.175 0.234  11.934 0.244                                          18.10703  0.0027148166136832567 19.438938 0.041135320257524206  16.869015 0.008112499519580716  19.172772616529997 0.04011197036353409                           329.838430887335 15.514894858681998 14.201249634105977 0.36082277016176284 0.028865821612941028
5323074680165403648                        127.032682126175   -49.548485255889105 2.7351 0.1567 -11.467 0.303  10.072 0.263                                          17.987175 0.003565452337501969  19.436539 0.04099259690489281   16.67807  0.009109276892946537  19.16568070659     0.039972934188800505                          363.921472542815 22.60708543964796  20.144016012825034 0.2844510393149495  0.022756083145195963
5514807689614470144                        125.938200099361   -50.220998499604505 2.6863 0.1155 -11.685 0.245  10.487 0.24                                           17.592648 0.0022103514567062073 19.266453 0.021445461161783603  16.267244 0.006030099954600524  18.989602687989997 0.020912222243236588                          369.499146153128 16.608401628611034 15.259721341869977 0.22426603931494984 0.01794128314519599 
5514814183605331968                        125.95470875309901 -50.0508376302448   2.7531 0.1398 -11.417 0.244  11.035 0.277                                          18.082602 0.0024929924642291415 19.774794 0.05868289382568195   16.750347 0.009801854374557373  19.49731551417     0.05722279667719976                           361.106156348034 19.71124975125099  17.799510487318003 0.21992728742704865 0.017594182994163893
5514879815007069184                        125.62178873976002 -49.7249031046578   2.7844 0.1707 -11.572 0.314  10.314 0.288                                          18.546135 0.0027298835261163916 20.260498 0.08817895703016303   17.184446 0.01113474021437326   19.981735065719995 0.08598462943242262                           357.8537510461   23.930341636926983 21.14629815566201  0.20913715106341255 0.019263443680170064
5514902556854326272                        125.57378760890902 -49.4086863830359   2.8625 0.1169 -12.235 0.241  11.002 0.211                                          17.703098 0.0021940063882634623 19.39334  0.024748752468805542  16.40282  0.006667036863547773  19.116705957199997 0.024133326543247725                          346.875937929236 14.781758462917026 13.638996499453015 0.2264382893149491  0.01811506314519593 
5514902561147234304                        125.572766191869   -49.4090958651457   2.9071 0.1403 -11.919 0.279  10.604 0.247                                          18.219961 0.002974020851534665  19.896082 0.0483351357093723    16.862967 0.009477155520644534  19.61838776765     0.047132664459488986                          342.019842318906 17.69904349305699  16.06357678294802  0.2181148874270486  0.01744919099416389 
5515218769525905408                        125.29832709731403 -48.30054887101102  2.8785 0.1753 -11.446 0.312  10.925 0.292                                          18.406523 0.0027818144601435175 20.124432 0.10763830413282027   17.0331   0.011183066017018293  19.845288746519998 0.10495955582282043                           346.253128349194 23.001466183528976 20.34109603303301  0.20594224197250333 0.022929298883703528
5317894885193026560                        129.981607587786   -53.9431213187321   3.1555 0.016  -13.681 0.028  11.63  0.025                                          13.26676  0.002112692704266964  13.742536 0.0038244913591425392 12.645274 0.0032406960099973336 13.51302514882     0.003730171973685136                          314.03868560009   1.600841240221996  1.5849683365480018 0.8373382921154655  0.06698706336923724 
5317184493301981184                        133.312094251913   -54.6438044434882   3.0052 0.1482 -12.951 0.305  10.408 0.296                                          18.249765 0.0022903801784957436 20.000877 0.06062552689059261   16.95738  0.005509096452562909  19.722924359669996 0.0591167165532722                            331.045444400884 17.536555428029033 15.881199985712954 0.21594410560886682 0.017275528448709346
5303971288420659200 TYC8590-874-1          135.84805073101302 -56.77969677611801  2.7716 0.0251 -13.3   0.055   9.245 0.051   16.89326648728936  0.5341164532973213  11.201775 0.0019201888122209543 11.450487 0.0018802836485653875 10.823185 0.002029190600815256  11.291833842542133 0.007199223580474725  F6V    1.0              357.119990903197  3.2481299409780036  3.191107766422988 1.25                0.0625              
5304787504005713920                        134.900669207368   -56.506380010089316 2.8509 0.0153 -12.803 0.033  10.451 0.028                                          13.848436 0.0020894052544527144 14.371665 0.004025412766723053  13.181595 0.0035655581012864293 14.1398441577      0.003926223368556704                          347.253272097481  1.8645097375570003  1.8450473035009622 0.8004375117308349  0.06403500093846679 
5304912367298266112                        135.138096134219   -55.825355184685606 3.0294 0.0773 -13.852 0.15    9.644 0.149                                          17.03213  0.0024131296518115383 18.504126 0.015880445844748976  15.827851 0.003795086005464899  18.23531351525     0.015485469647303579                          327.3535564765    8.570343537453994  8.150967032803976 0.3199993418784991  0.025599947350279928
5304925144805189632                        135.858648467238   -55.776229493827806 2.9405 0.0604 -13.639 0.137  10.553 0.116                                          16.425453 0.0024212608806690647 17.802546 0.010123151733344654  15.269602 0.004102662669640438  17.537301023839998 0.009871714652703213                          337.016569526072  7.0610231568540485  6.7818181521240035 0.3709079519799448  0.029672636158395584
5305118903681830912 2MASSJ08590528-5534151 134.77192470161802 -55.57082118799751  3.1117 0.0301 -14.426 0.082  11.243 0.056   15.404203384047545 0.19479523138648044 11.992929 0.0019947391802484027 12.315533 0.003052899082892732  11.518231 0.0025142646788396295 12.126100082718132 0.010890847838529432  G5V    1.5              318.454040106511  3.1005602960819942  3.0423645816409817 0.98                0.08696199127151022 
5316686659355219968 CD-552380              132.893453734861   -55.9038019803673   2.9354 0.0303 -13.483 0.062  10.886 0.057                                           9.724406 0.0018346710933579038  9.808044 0.0016537800579214021  9.604949 0.0021169900301782054  9.75054331238713  0.006148149586577612  A2V    3.0              337.402636667514  3.513278690812001  3.442846634485022 1.98                0.43500000000000005 
5316689579932785664                        132.605935593689   -55.90911047096541  2.7933 0.0217 -12.891 0.045  10.308 0.04    18.7                                   12.841489 0.0020207885638270384 13.239481 0.002553497663072599  12.296385 0.0025463837543595424 13.01960792585541  0.010590117664639201                          354.357171239443  2.7655984348289735  2.723834004985008 0.9365885786298986  0.0749270862903919  
5317116156087237632 TYC8586-1678-1         133.381741616891   -55.1652700019767   2.9755 0.0532 -13.706 0.098   9.911 0.113   22.221359360200072 0.14501068791070548 11.202177 0.001898888656767788  11.4528   0.0018140400328776213 10.821518 0.001983495902280407  11.293130732602359 0.007001632813112209  F6V    1.0              333.023213075518  6.056587104728976  5.847623944657016 1.25                0.0625              
5317137940162677760                        132.518843996783   -55.2879193415181   3.0332 0.0692 -13.408 0.14   11.924 0.136                                          16.4276   0.0021706413364484065 18.05834  0.008946861756162189  15.19277  0.003273175700586445  17.7848159627      0.008724554753143257                          326.866148629333  7.619302392697989  7.285575902150981 0.2576757893149486  0.02061406314519589 
5317310838370536448 HD76901                134.199891376686   -54.2182010903759   2.9628 0.0403 -14.275 0.075  11.001 0.075                                           9.291626 0.0018286652065402761  9.323864 0.0016520585236771098  9.261974 0.002093531221351118   9.31031398584772  0.0058784272267912935 A2V    2.0              334.353903500384  4.603922513472014  4.482649871042952 1.98                0.1250000000000001  
5317482087300736000                        132.09785975819    -53.7150447450525   2.9996 0.0514 -13.518 0.104   9.794 0.099                                          16.112255 0.002200886882245395  17.34055  0.00987927497262816   15.01026  0.00433044357699916   17.0803490819      0.009633982783820067                          330.359007138485  5.750468900278975  5.560297389342054 0.4239957893149492  0.033919663145195934
5317525999047903232                        133.54066380458403 -53.70480978607251  2.7946 0.0573 -13.674 0.125   9.215 0.099                                          16.777962 0.0021923649199572614 18.152128 0.012485686500445714  15.605841 0.004685924221919922  17.88655091657     0.012175476406396303                          354.426352020162  7.399724461903986  7.108115618639033 0.3672689519799441  0.029381516158395526
5318232400903926784                        132.028501543265   -53.7170556612538   2.9182 0.0794 -13.824 0.162   9.968 0.158                                          17.056421 0.0021702607424430274 18.720837 0.022540357034085183  15.759028 0.004598836254795965  18.444917573989997 0.021979625603833375                          339.764352521567  9.495945519502982  9.001515676715997 0.23361603931494937 0.01868928314519595 
5318294866909391872 TYC8569-3283-1         131.27981132116196 -53.50964524464321  2.9826 0.0218 -13.895 0.046  10.043 0.04    18.51542699127574  0.35910380995024516 11.533154 0.0018527396956668602 11.798366 0.0019249421209863796 11.123013 0.0021241671524867066 11.634383731622279 0.00762210599166174   F5V    1.0              332.080581147767  2.4377434427779576  2.40308646847501  1.33                0.0665              
5318474976350449664                        130.323505782502   -53.38224476872811  3.1094 0.086  -14.296 0.152  10.999 0.174                                          17.224052 0.002104974778834824  18.741137 0.021040183292528592  15.949488 0.004610033685691289  18.46945285639     0.020516813994729783                          319.074609484233  9.074599068197017  8.594227346402988 0.2761560393149496  0.022092483145195966
5318588677031425024                        130.68725175889497 -52.453218273528904 3.065  0.0774 -13.34  0.144  12.014 0.166                                          16.987976 0.0037482851161525993 18.466267 0.03468295577927269   15.75458  0.009027146110217389  18.19657311057     0.033820443366284404                          323.579635549907  8.373763366036997  7.968513461393968 0.30735219902135663 0.024588175921708533
5318573971062180864                        130.109857896482   -52.5045910843354   3.1718 0.097  -12.932 0.199  10.977 0.215                                          17.334894 0.002201050097898607  18.857046 0.026772278378155646  16.096985 0.00606856210783278   18.58614808171     0.026106353336506984                          312.950827415625  9.872706950560996  9.296280900883005 0.28405303931494896 0.022724243145195916
5318601733731893248                        130.546965174476   -52.370989770045405 3.1523 0.0475 -13.695 0.092  10.297 0.09                                           15.68903  0.0022886842880283967 16.731926 0.011236345505663508  14.642292 0.0036489522113288876 16.477715009740002 0.010957049283690248                          314.465708190403  4.807915904576021  4.667698475479028 0.5274793679448455  0.04219834943558764 
5321606080533435392                        130.085734826785   -52.2500549969555   3.156  0.0511 -13.348 0.099  10.116 0.108                                          14.916166 0.0019736766543542936 15.805287 0.004740172832515748  13.973607 0.00312945557995274   15.5574964848      0.004622846194990019                          314.123531596744  5.166664604260006  5.004919813145989 0.5878372629039184  0.04702698103231347 
5321957885590469632                        128.915317155533   -51.08885707216     2.7291 0.0948 -13.429 0.167  10.303 0.205                                          17.309885 0.0027143727522480616 18.796797 0.026216710328995873  16.076813 0.006941217443700745  18.52689659824     0.025564760195789293                          363.354889359799 13.073329808857977 12.20978986939599  0.30438898473564147 0.024351118778851318
5322463940117420032 HD71003                125.68564531183199 -51.36485386866201  3.0637 0.0363 -12.9   0.073  11.606 0.076                                           8.888878 0.0018455320484771977  8.907574 0.0018512628675084587  8.881366 0.00288171072755911    8.906776750904525 0.0071122608490709355 A0V    3.0              323.419920691217  3.8681182621820085  3.779312632575966 2.18                1.0299999999999998  
5322981908869772288 TYC8158-2342-1         127.39174433181401 -50.123979824871306 2.6793 0.0305 -11.849 0.055  10.927 0.049   20.340798292744196 0.412563770582911   11.780347 0.0018302315100380123 12.072444 0.002204112095580777  11.336225 0.002232883480214792  11.896875051984445 0.008485029309834465  F7V    2.0              369.324082721563  4.234206192577972  4.140933529023982 1.21                0.10000000000000009 
5322983356283857920                        127.612640128288   -50.1803790553937   2.968  0.0818 -14.293 0.159  10.163 0.151                                          17.132195 0.0024053329536900515 18.503296 0.028440649380060187  15.927894 0.004274550921397921  18.23699424422     0.027732965699634002                          334.123895455657  9.462095072890975  8.963240498820994 0.3593284974344902  0.028746279794759216
5323026958792378368                        127.70061646086398 -49.79707803493841  2.7118 0.0197 -12.821 0.038  10.039 0.042                                          14.481175 0.0018283187961323506 15.099379 0.00197169104096643   13.736225 0.002084572690878978  14.863250096940002 0.0019233156256866335                         364.895915735464  2.662591515783049  2.6249614988269627 0.7343730524199317  0.05874984419359453 
5323121512491478016                        128.398691662386   -49.4153522220381   2.7448 0.098  -12.577 0.192   9.301 0.213                                          17.256575 0.0035375262555836814 18.711264 0.03829831447335447   16.003016 0.010914543951809524  18.44165570728     0.03734605750579545                           361.334360769138 13.373510698895984 12.466502639683995 0.30858041330706965 0.024686433064565572
5514765740673991680                        124.97472894423501 -50.3247386546191   2.8055 0.0263 -11.815 0.052  11.029 0.047                                          15.150085 0.001856690098103225  15.912769 0.0027157617926165042 14.302558 0.0022313935684274517 15.670490848210003 0.0026487488249452382                         352.851760959581  3.3270359374209875  3.2665249476359577 0.6770771050764102  0.05416616840611282 
5514878337538391040 HD70977                125.673091069155   -49.81976432066921  3.1686 0.0389 -13.214 0.067  11.192 0.056   19.349949192945513 1.9837221346207154  10.167794 0.0018442432439151057 10.314674 0.0018879636262668213  9.941462 0.0022665422501391263 10.212078776830703 0.006967295470948572  A9V    2.0              312.818933380736  3.877849605117035  3.785648488925972 1.75                0.135               
5514901942678427648                        125.467286243297   -49.48128906094021  3.1188 0.0673 -13.155 0.134  10.983 0.117                                          16.962496 0.002354741192618863  18.446125 0.019951439265954215  15.726966 0.00643673999629133   18.176245132489996 0.019455507597121707                          317.94586065755   7.002579063402038  6.712090191331981 0.30468362759278456 0.024374690207422764
5515003303907043328                        124.71247132380599 -49.5480547732764   3.1229 0.0474 -12.057 0.092  11.964 0.106                                          16.194584 0.0024534968119861488 17.424177 0.008923956990481898  15.085832 0.0052725614212658705 17.16377559295     0.008702829227244163                          317.396781930564  4.880377416171029  4.7372598167259525 0.42198203931494904 0.03375856314519592 
5515003372626518016                        124.70769461150901 -49.5456150996965   3.1073 0.0485 -11.776 0.096  12.033 0.11                                           16.179914 0.0028511494904566934 17.40789  0.011836346317251351  15.063273 0.006342549221755618  17.14733248287     0.011542819240087269                          318.984717985924  5.045370707874952  4.893300950750017 0.4204140393149497  0.033633123145195974
5515194653292745728                        125.40630544676702 -48.66952830371141  2.7078 0.0565 -11.995 0.109   9.753 0.097                                          16.310534 0.002410228855666845  17.530443 0.00794067176155763   15.205086 0.00437301770482156   17.27036486427     0.007743793421202365                          365.668944259313  7.7771905122010025  7.4652063418610055 0.4252290393149486  0.034018323145195886
5515244715430225920                        126.40952997061    -49.2543497029268   2.9492 0.0219 -11.475 0.034  11.773 0.032                                          13.656495 0.0027059001560473953 14.172944 0.007381742690715889  12.993961 0.005487762526467428  13.94139911313     0.007199306977316945                          335.809287761275  2.5115781422350096  2.4752082009659944 0.8044691480944719  0.06435753184755776 
5515843124633644032                        123.751226529698   -48.88756960498309  3.0092 0.0243 -12.227 0.048  10.988 0.039                                          14.466267 0.0020849793077390845 15.181703 0.004781005384679057  13.648075 0.0032555053376318887 14.941330999080002 0.004662710287629259                          329.17965547047   2.6713653118940215  2.6294432161730015 0.6932645157259796  0.055461161258078366
5515969976488099840 TYC8153-960-1          125.099438355272   -48.201617904330305 2.8735 0.032  -12.348 0.05    9.931 0.047   20.983102373353383 2.2235577343617043  10.657631 0.0018290050544227626 10.843218 0.002081608850153371  10.368953 0.0020208884104043353 10.71744186456697  0.007184890428367919  F5V    3.0              344.611014205472  3.8725430505930376  3.7888921026729463 1.33                0.14                
5515977608650914816                        124.738833752135   -48.2568673254495   2.9011 0.0627 -11.893 0.101   9.986 0.108                                          16.43666  0.0023344740810258605 17.66142  0.01547122460929878   15.319177 0.003141234948812671  17.40092157173     0.01508634842876413                           341.568539451306  7.528980241799047  7.216411959146001 0.42100753931494916 0.033680603145195935
5515158262025230336                        124.73531050524801 -49.00304725744781  2.856  0.109  -11.541 0.215  10.735 0.216                                          17.708622 0.0022685026339577924 19.321444 0.04447883663489408   16.410858 0.006835859836335259  19.046799514459998 0.043372092122701426                          347.524463790653 13.800136318690022 12.800802074860997 0.2464217893149494  0.01971374314519595 
5322609797208130560                        126.5816133975303  -50.4498853056662   2.805  0.0357 -12.325 0.075   9.995 0.065                                          15.9025   0.0018                16.9937   0.0094                14.8534   0.005                 16.738227932999997 0.009166878808605252                          352.95583753398   4.540691029789002  4.428751890587023 0.4894798679448472  0.039158389435587776
5322587910054960128                        126.8770338060387  -50.7648036556191   2.7779 0.0341 -11.891 0.06   11.11  0.053                                          15.5512   0.0017                16.5426   0.0138                14.5519   0.0045                16.290851476999997 0.013456984127372264                          356.361508855591  4.418596129313983  4.313515800559003 0.5435938055214914  0.04348750444171931 
5322615122967458816                        127.0340659387999  -50.3458537294469   2.8765 0.0574 -11.907 0.1    10.341 0.093                                          16.5105   0.0011                17.8174   0.0107                15.3728   0.0029                17.554353906       0.010433926673936809                          344.414676918003  6.993384382815975  6.7250650925209925 0.39500177016176286 0.03160014161294103 
5322978099243750400                        127.2755886472814  -50.3200263060104   2.7162 0.0634 -11.548 0.104  10.467 0.111                                          16.5556   0.0011                17.9621   0.0134                15.3582   0.0033                17.695088929       0.01306673215763777                           364.62023623963   8.694086629735011  8.304952812508986 0.3515563156163082  0.028124505249304654
5322383847566692352 2MASSJ08291213-5053273 127.3005421534639  -50.8909108383178   2.8953 0.0157 -12.095 0.028  10.983 0.027   20.026999918289047 0.32358499545743574 13.2465   0.001                 13.6774   0.0036                12.6625   0.0027                13.449939139000001 0.00351103920798743   K0V    2.0              341.981528633189  1.8557894766540244  1.8362136342730082 0.88                0.06                
5322979473633278976 HD72163                127.3149646161408  -50.2500703744445   2.941  0.0417 -13.151 0.068  10.076 0.059                                           9.1481   0.0004                 9.1866   0.0014                 9.1076   0.0027                 9.167322881199999 0.006273365879044699  A1V    1.0              336.815956822319  4.831866848688037  4.699410199821955 2.05                0.1025              
5322405215020779520 2MASSJ08292489-5039483 127.3537296992777  -50.6634257354386   2.7888 0.0281 -11.967 0.05    9.963 0.05    23.963078922868267 2.821251066208133   11.9139   0.0012                12.2238   0.0047                11.4551   0.0031                12.039117108308    0.015284371481897877  F1V    4.0      SB1?    354.955149008913  3.606586181243017  3.535999720554969 1.5                 0.21999999999999997 
5322987960488665088                        127.4477531732269  -50.0808615425879   2.8507 0.0169 -12.039 0.029  10.611 0.031                                          13.46     0.0018                13.9354   0.0068                12.8271   0.005                 13.705614413       0.006631915774646419                          347.27928274876   2.0636320012649776  2.0398188222370095 0.8324325143376874  0.06659460114701499 
5322329524819908608 2MASSJ08295658-5111456 127.4857576152597  -51.1959884847244   2.92   0.0199 -11.831 0.038  10.754 0.031   18.35432007410296  3.0223830426871614  13.0471   0.0019                13.4702   0.0065                12.4621   0.0046                13.242908391000002 0.006339249029834765  K0V    2.0              339.121548588506  2.3199207352290045  2.289154963203032 0.88                0.06                
5322781458461377536                        127.5659794928003  -50.5521379038859   2.7536 0.0224 -11.713 0.043  10.032 0.041                                          14.6278   0.0014                15.2992   0.0083                13.787    0.0089                15.059361342000003 0.008096444005982504                          359.412427117647  2.943055995775012  2.896459658997969 0.6954073157259797  0.055632585258078376
5322983012686527488                        127.6508958509383  -50.1759121978722   2.8368 0.0242 -12.736 0.044   9.655 0.044                                          14.375    0.0021                15.0245   0.0076                13.6021   0.0071                14.786896464       0.007412942723632566                          348.984681016082  2.9991919792660156  2.9493940678449917 0.7146243857532655  0.05716995086026124 
5322321549060381696                        127.7954325695872  -51.1755166146499   2.737  0.0592 -12.658 0.109  10.111 0.108                                          16.5357   0.0017                17.8406   0.0178                15.3793   0.0054                17.577138242999997 0.01735747838790531                           361.83478058976   7.981342734375005  7.649771438824985 0.39044722470721777 0.031235777976577422
5322769363833626624                        127.8217451456396  -50.6066537587518   2.8808 0.026  -13.115 0.043   9.757 0.05                                           14.5888   0.0025                15.2845   0.0094                13.7722   0.0073                15.044658853000001 0.009167834700133123                          343.711048909952  3.1221016671159987  3.067362154623993 0.6953973157259796  0.055631785258078374
5322699166887075840                        128.1933841326678  -50.9711186542649   2.8887 0.0173 -12.599 0.035  10.285 0.034                                          13.3233   0.0014                13.8092   0.005                 12.6881   0.0037                13.579095821000001 0.004876419682835862                          342.758799050493  2.0617278846160048  2.037648541025021 0.8267436254487982  0.06613949003590386 
5322829179834364928 TYC8158-1304-1         128.2353040843703  -49.8683863656307   3.0817 0.0269 -13.575 0.055   9.985 0.042   20.319851878453857 0.151137075567934   11.9822   0.0004                12.2933   0.0015                11.5184   0.0013                12.109117219732    0.005373809084217257  F6V    1.0              321.510894125987  2.8290902299359573  2.7810134062970064 1.25                0.0625              
5322706863468345344                        128.2633183827606  -50.8214809403511   3.0147 0.064  -12.691 0.13   10.85  0.122                                          16.494    0.0016                17.9158   0.013                 15.2784   0.0045                17.647955114000002 0.012676924811046448                          328.811905148156  7.12745866921      6.836273249072974 0.3338832704499267  0.02671066163599414 
5322749297745615872                        128.2979814799741  -50.5229302766811   3.0588 0.043  -13.054 0.078  11.145 0.075                                          15.8946   0.0017                17.0292   0.0089                14.8206   0.0044                16.772027946       0.008679169978039204                          323.967266451455  4.615152606718027  4.489494507873985 0.45730194717793915 0.036584155774235134
5321461696607804416                        128.3150267221294  -52.3093301960979   3.031  0.0642 -13.222 0.119  11.415 0.13                                           16.4509   0.0012                17.7992   0.0119                15.2916   0.0032                17.534585835999998 0.011604082346846088                          327.063730740219  7.064191837351984  6.776582467416006 0.377819951979945   0.0302255961583956  
5322746342808164352                        128.4106690296063  -50.5319358139033   2.7601 0.0204 -12.538 0.039   9.758 0.031                                          14.1441   0.0007                14.7445   0.0026                13.418    0.0021                14.509283415       0.0025358247475243635                         358.573566485361  2.6666653874889903  2.6282649781930445 0.7491435220229983  0.059931481761839864
5321495025553246208 2MASSJ08334968-5142593 128.4570101734027  -51.7164992872063   2.8401 0.0208 -11.893 0.041  11.503 0.04    16.689406139549888 1.9328720655354052  11.5468   0.001                 11.8446   0.0035                11.0987   0.0023                11.665879605492    0.011028806344171325  F8V    2.0              348.576899498001  2.568877487900977  2.532215014816984 1.18                0.09499999999999997 
5321168681060597760                        128.5248931004747  -53.0774337412591   2.8804 0.055  -12.889 0.117  11.53  0.117                                          16.6363   0.0016                17.9511   0.0135                15.4473   0.008                 17.686580418       0.01316549087024958                           343.936249364592  6.679808334283962  6.4342655139799945 0.3788563156163081  0.03030850524930465 
5321174487856386048 HD73105                128.5399438415836  -53.0715037292212   2.7628 0.041  -12.02  0.08   10.691 0.094                                           6.7502   0.0005                 6.7141   0.0018                 6.8666   0.0037                 6.770781832500001 0.006366831500293872  B3V    2.0              358.336508348482  5.3870730153619775  5.232517872062033 5.4                 3.15                
5318041219013834752 2MASSJ08342423-5348191 128.6009691044423  -53.8053612403664   3.0576 0.0226 -13.147 0.046  11.144 0.049   18.820328004056634 0.1698008282183013  12.3406   0.0012                12.7058   0.0059                11.8324   0.0045                12.496313257392    0.02077857215237553   G1V    1.0              324.009293429831  2.4030973253189813  2.368584585873009 1.03                0.051500000000000004
5321932699903928320 TYC8162-333-1          128.6205943593787  -51.2246129598894   2.8256 0.0264 -12.885 0.047  10.267 0.045   19.733545708795685 0.5803053551194299  11.9521   0.0004                12.2495   0.002                 11.506    0.0013                12.0705440277      0.0064880447433091305 F5.5V  1.0              350.364785050429  3.2999082631440046  3.239956205984015 1.1535463145195939  0.09228370516156752 
5322753828928148480 2MASSJ08343731-5024508 128.6554495618084  -50.4141295984399   3.1085 0.0182 -14.192 0.033  10.111 0.027   19.142438466994708 0.42465999232667606 13.2244   0.002                 13.711    0.0072                12.5903   0.0059                13.480905777000002 0.0070223276428449995 K2V    1.0              318.744472958339  1.8766353458540266  1.8551770577269622 0.82                0.041               
5321934319113252864                        128.6654827350353  -51.1875396934448   2.7326 0.0713 -12.904 0.126  10.24  0.14                                           16.815    0.0014                18.2633   0.0203                15.6034   0.0037                17.994895089       0.019794947225540614                          362.547304596582  9.695014809672955  9.210957786866004 0.3258475561642128  0.026067804493137024
5321946963496797184                        128.686199631888   -51.0774698989368   2.9084 0.0685 -13.018 0.114   9.644 0.113                                          16.6742   0.0011                17.9699   0.0262                15.518    0.0029                17.706672208999997 0.02554798396708995                           340.780991925839  8.209178638643039  7.838138021489954 0.39301086107085403 0.03144086888566832 
5322743490950044672                        128.801904552401   -50.4256675345785   2.7943 0.0305 -12.578 0.057   9.821 0.049                                          15.1261   0.0013                16.0227   0.0054                14.1881   0.0039                15.774836806000001 0.0052664886738582285                         354.272594797533  3.8980693944470204  3.8155866069439526 0.5866692629039184  0.046933541032313474
5321972424063483904 CD-503414              128.813608258233   -50.9070155485769   2.9028 0.0279 -13.556 0.048   9.885 0.047   19.719311771351133 2.057251221811088   10.4912   0.0007                10.6769   0.0018                10.2027   0.0012                10.550999740847999 0.005188188147477763  A5V    1.0              341.141423474575  3.3019400929420044  3.2403220864300124 1.88                0.094               
5321854016103346176 2MASSJ08352943-5148546 128.8726651674394  -51.8151933540741   2.7563 0.0358 -12.664 0.061   9.658 0.061   19.898057251746    0.42411077732150065 11.7657   0.0004                12.0497   0.0016                11.3349   0.0012                11.876698169728    0.0053379890829219345 F8V    1.0              359.138266216697  4.711924630676037  4.593516263471997 1.18                0.059               
5321882126669512704                        128.9419484377571  -51.3150971631755   3.0131 0.0719 -13.426 0.133   9.567 0.153                                          17.0093   0.0016                18.409    0.0339                15.793    0.0063                18.14168776        0.033056600916241984                          329.055235485818  8.03031889652101   7.662831736886005 0.34825631561630804 0.027860505249304644
5321956236321030144 HD73387                129.0160145543553  -51.102731212537    2.7971 0.0365 -12.758 0.065   9.675 0.065   15.390019345807842 7.42404718479864     9.9192   0.0006                10.0045   0.001                  9.8047   0.0012                 9.945084778928    0.003535486104041839  A2V    1.0              353.955672987414  4.665550357446989  4.547775137669021 1.98                0.099               
5321662499224341504 2MASSJ08361270-5152216 129.0528981980119  -51.8726802326171   2.8613 0.0337 -12.324 0.058  10.318 0.051   19.808755154169496 0.18698764111768013 12.6619   0.0009                13.0269   0.003                 12.1341   0.0029                12.823680914688    0.011898092346976162  G6V    1.0              346.074942358122  4.116709828997045  4.022695951219987 0.97                0.0485              
5321864392741054464                        129.0684339756792  -51.506955290708    2.8518 0.0248 -12.741 0.048   9.674 0.047                                          15.1631   0.0014                16.0497   0.0068                14.2272   0.0036                15.802137975000003 0.006631353400047383                          347.174148558876  3.0425595663359672  2.9910606517080396 0.5915092629039179  0.047320741032313436
5322914941741010944 2MASSJ08362653-4940342 129.1105697713319  -49.6761785246505   2.8221 0.0306 -12.788 0.054   9.578 0.051   19.386953689973062 0.14498366902851106 11.9993   0.0002                12.3017   0.0012                11.5477   0.0008                12.120539411200001 0.0039337843910736674 G0V    1.0              350.814125404655  3.8395843333499897  3.758760158416976 1.06                0.053000000000000005
5318172065202114560 TYC8568-1105-1         129.1980781902658  -53.2781652243503   2.9217 0.0252 -12.176 0.046  11.389 0.044   18.366021367022377 2.144633185173526   10.9077   0.0004                11.1318   0.001                 10.5613   0.001                 10.9855850773      0.0034847935419520318 F1V    1.0              338.949847921249  2.942892296105015  2.8935353083230098 1.5                 0.07500000000000007 
5321907381077647360                        129.2079509438568  -51.1931895243024   2.8066 0.0608 -12.411 0.105   9.665 0.095                                          16.4621   0.0012                17.6567   0.0125                15.3348   0.0045                17.396707909       0.012189389602668792                          352.953257043125  7.79358093961099   7.469484079031986 0.42609328931494883 0.03408746314519591 
5321208022962164736                        129.3427500949871  -52.6510465776979   2.7962 0.065  -12.793 0.134  10.538 0.154                                          17.055    0.001                 18.5711   0.0488                15.7703   0.0038                18.299188088       0.047585461996813155                          354.292881216058  8.414050015095029  8.038888294726007 0.2738682893149489  0.02190946314519591 
5321915971012067328 2MASSJ08373864-5100031 129.4109787402501  -51.0008663804373   2.8751 0.0262 -13.624 0.051   9.072 0.046                                          12.7799   0.0033                13.197    0.0133                12.2081   0.0094                12.973660153971998 0.0474245240377576    G9V    2.0              344.393452289446  3.1605848963360472  3.104608858764948 0.9                 0.045000000000000005
5321694724350818304 CD-513115              129.413648079866   -51.6394560072034   2.7326 0.0253 -12.182 0.051  10.289 0.054   15.996635595022775 3.8503806978222612  10.365    0.0004                10.5082   0.001                 10.1403   0.0011                10.408566485012    0.003480288729104348  A7V    2.0              362.1600538359    3.3714455655820075  3.310891472732976 1.77                0.08850000000000001 
5321693938385892352                        129.421025027393   -51.6672082495248   2.9083 0.0668 -13.001 0.128  10.031 0.135                                          16.6636   0.0014                18.2638   0.0168                15.4033   0.0042                17.990402154999998 0.01638218154241211                           340.772360091484  7.997376414837959  7.644819594295996 0.25894328931494903 0.020715463145195925
5321689334180770816                        129.495072215054   -51.8060429220032   2.9412 0.0173 -12.408 0.031  11.186 0.031                                          13.3308   0.0011                13.8101   0.0036                12.7014   0.0029                13.580304457000002 0.0035111380168795702                         336.693311115955  1.9931042034510256  1.9701914944540135 0.8322547365599091  0.06658037892479272 
5321689987015990272                        129.5601761920376  -51.7310386147095   2.7655 0.0633 -11.779 0.13   10.845 0.127                                          16.8537   0.0012                18.446    0.0129                15.6041   0.0031                18.173065109000003 0.012579155644153626                          358.177651249283  8.366951122141018  7.999736314784968 0.26359328931494885 0.021087463145195908
5321597593677060096                        129.5800438406796  -52.2223954402471   2.848  0.0614 -13.417 0.119   9.567 0.106                                          16.3651   0.0013                17.6395   0.0085                15.1805   0.003                 17.37609549        0.00828877134188928                           347.874100436673  7.652965883463992  7.335846596336012 0.3910744974344895  0.03128595979475916 
5321892194073411584                        129.6084492759333  -51.3575614692479   3.0316 0.065  -13.098 0.123  11.493 0.131                                          16.7992   0.0024                18.2494   0.016                 15.6019   0.0046                17.981303725       0.01560218010323032                           327.002432376882  7.155170069536041  6.8602044665009885 0.3302761275927841  0.026422090207422727
5321692598355919872                        129.6267793393928  -51.6351150919912   3.0202 0.0611 -13.103 0.124  11.415 0.123                                          16.8846   0.0018                18.385    0.0116                15.6675   0.0045                18.115161425000004 0.011311830526851125                          328.195493541621  6.762516081847025  6.499367487420955 0.3052761275927839  0.02442209020742271 
5321592508425098240                        129.678886857437   -52.3621256036425   2.8436 0.0148 -13.248 0.028   9.627 0.028                                          14.1292   0.0019                14.74     0.0075                13.3611   0.0062                14.503479179000001 0.007314952945901224                          348.133101684138  1.8157762733490017  1.7973591145849923 0.7291243857532655  0.05832995086026124 
5321599139865321472 HD73951                129.7155717324214  -52.1626686974112   2.7154 0.0379 -13.093 0.075   9.57  0.069                                           9.2132   0.0004                 9.251    0.0013                 9.1758   0.0026                 9.232295324928    0.00604061403008136   A0V    3.0              364.500191479709  5.145970628798011  5.007084004711999 2.18                1.0299999999999998  
5321679988332278784 HD73950                129.7276044552242  -51.7021327846218   2.8958 0.0296 -13.271 0.059   9.851 0.059                                           9.534    0.0004                 9.6616   0.0013                 9.3472   0.0014                 9.570877146752    0.004111539895096081                          341.965526147568  3.5193600129469473  3.449610872075027 1.780615328238739   0.14244922625909912 
5321698164633567232                        129.7550908436847  -51.5967399285588   2.8095 0.0386 -13.116 0.077   9.546 0.083                                          16.1729   0.0012                17.3454   0.0104                15.0767   0.0053                17.086732057000003 0.010142001958372174                          352.416134708046  4.90053632959399   4.770210491204978 0.43927194717793866 0.035141755774235096
5321990050609332224 2MASSJ08391280-5107385 129.8033507131184  -51.1273876933199   2.9221 0.0179 -13.685 0.032   9.613 0.035   19.987927558489805 0.3070524052167507  13.0457   0.0015                13.4606   0.0055                12.4775   0.0047                13.237439373652    0.021359820095344186  G9V    1.0              338.883790746803  2.08937347208996   2.0643685464519876 0.9                 0.045000000000000005
5321706307891427328 TYC8163-1479-1         129.8057470406452  -51.305631401022    2.7601 0.026  -13.08  0.048   9.723 0.051   17.59748068531667  2.2247106524036107  10.7352   0.0004                10.9267   0.0013                10.4349   0.0008                10.798065153968    0.0037384768937210695 A8V    2.0              358.590158615275  3.3974816734229876  3.3353962286699925 1.81                0.10999999999999999 
5321576015761740800 2MASSJ08391713-5230129 129.8213909661298  -52.5035975756172   2.7517 0.0135 -12.648 0.026  10.454 0.025   18.14986740760817  0.2901521178524997  13.3017   0.0013                13.7354   0.0055                12.7134   0.0035                13.507762420000002 0.005363812474746857  K1V    1.0              359.631651645545  1.77414628679702   1.7571167734340065 0.86                0.043000000000000003
5321674937450515456                        129.8214338985594  -51.8322174070429   2.7854 0.0256 -12.531 0.05    9.635 0.045                                          15.099    0.0014                15.9372   0.0083                14.198    0.0034                15.691711312       0.008093855419294627                          355.37487702682   3.289154387337021  3.230413758025975 0.6380487715065306  0.05104390172052245 
5321700535455419392 2MASSJ08393055-5128330 129.8772648800667  -51.4758667524411   2.7378 0.0164 -11.914 0.029   9.964 0.033   20.018108940200182 0.5674072635413958  13.4139   0.0011                13.8638   0.004                 12.811    0.0024                13.635395808       0.0039008974074302444 K1V    1.0              361.447914095064  2.166232727672991  2.141023858810968 0.86                0.043000000000000003
5321688062870712320                        129.9278830001265  -51.5555955921543   2.827  0.0298 -13.364 0.055   9.627 0.064                                          15.3385   0.0019                16.2563   0.0078                14.3846   0.0054                16.007513387       0.007607045476990393                          350.210510897349  3.7220096669929603  3.6458825080970314 0.571829262903919   0.04574634103231352 
5318561498477734912                        129.932193695055   -52.7894303409482   2.8816 0.0425 -13.224 0.083  11.752 0.084                                          15.3105   0.0006                16.2646   0.0064                14.3324   0.0017                16.014307542       0.0062408474429026875                         343.700902763776  5.136428243074988  4.989912118834013 0.557093805521491   0.04456750444171928 
5321582337953334272                        129.9421201128997  -52.2915293322603   2.9444 0.0344 -13.359 0.066  10.096 0.065                                          15.8558   0.0026                16.9998   0.0137                14.7844   0.0086                16.742458694       0.013360721804639339                          336.396717628329  3.97063475490404   3.880642228008014 0.45526194717793866 0.03642095577423509 
5321802377720853504                        129.9540169330323  -51.1843716412131   2.9278 0.0717 -13.016 0.123   9.776 0.133                                          16.5872   0.0017                17.9183   0.013                 15.4432   0.0047                17.654494761       0.012676969770697927                          338.562572350892  8.483962935583975  8.085786075432054 0.386683588343581   0.03093468706748648 
5321688200309650432 TYC8163-2131-1         129.9593244974288  -51.5401034377904   2.8762 0.0264 -12.625 0.05    9.199 0.053  -10.148252385059825 0.9474677048774207  11.8879   0.0011                12.2726   0.0038                11.3458   0.0027                12.060629415168    0.012635842092938637  F6V    3.0      SB1?    344.258065714707  3.176308076236978  3.1197568281550048 1.25                0.15500000000000003 
5321626211032535040 2MASSJ08395173-5155070 129.9655619425318  -51.9186294598813   2.8447 0.0309 -12.573 0.05    9.626 0.059   11.159513247136605 1.7900384887555247  11.7925   0.0008                12.0905   0.0027                11.3474   0.0021                11.910838292052    0.009153029389737678  G3V    3.0      SB1?    348.053400476773  3.8074297760380205  3.7273222858449913 0.99                0.0495              
5321680709886821376 TYC8163-2765-1         129.9661024811336  -51.7686582808275   2.9358 0.0259 -12.849 0.051   9.938 0.051   40.54016441375279  0.15311855763592314 11.7713   0.0002                12.0631   0.0014                11.3305   0.0007                11.886882554031999 0.004214010432849207  G0V    1.0      SB1?    337.34116765888   2.990532143440987  2.9393391452450146 1.06                0.053000000000000005
5321625901794892800 TYC8163-1809-1         129.9754130295436  -51.9475959648639   2.8139 0.0278 -12.101 0.05   10.556 0.053   12.055362588246162 0.16074310892946697 11.8763   0.0003                12.1626   0.0016                11.439    0.001                 11.989550889472    0.005101348945304125  F8V    1.0      SB1?    351.818979022606  3.49686555518997   3.4298885978610087 1.18                0.059               
5321626009181506560 OOVel                  130.0347958305517  -51.9415574499375   2.7834 0.0522 -13.317 0.089   9.513 0.105                                           7.4218   0.0009                 7.3928   0.0032                 7.5144   0.0031                 7.4411268561920005 0.007544027166910977  A0V    1.0              355.786294380064  6.779336897729991  6.5346775438879945 2.18                0.3500000000000001  
5318566961675683840                        130.0578680890895  -52.7192225747918   2.8652 0.0511 -12.117 0.105  10.52  0.098                                          16.3934   0.001                 17.6021   0.0097                15.2841   0.0036                17.34220498        0.009458991414009478                          345.717590842793  6.267433319892973  6.051862038197044 0.4270682893149492  0.03416546314519594 
5321778497703189504                        130.1240833365739  -51.5362781090674   3.005  0.0163 -12.766 0.03   10.91  0.03                                           13.2717   0.0021                13.7331   0.0079                12.651    0.0054                13.503966531000001 0.007704541447938159                          329.61521440791   1.7924893929799737  1.773541451370022 0.8440769587821314  0.06752615670257052 
5318574039781665792                        130.1580301050204  -52.4986938167582   2.916  0.0172 -13.544 0.034   9.79  0.037                                          13.9055   0.0018                14.4804   0.0066                13.1966   0.0053                14.246246218000001 0.006437077849611966                          339.583832455617  2.0058668480969573  1.982856727167018 0.7655665989460758  0.061245327915686064
5321784098340285440 2MASSJ08404809-5122340 130.2004213909655  -51.3761234725984   2.9172 0.0237 -12.586 0.042  10.716 0.043   19.542644773260328 0.15902490163975824 11.997    0.0006                12.3075   0.0023                11.5358   0.0023                12.123038080148    0.008773331117417947  G0.5V  1.0              339.460300533786  2.775110879129045  2.73124457028797  1.1128887054789551  0.08903109643831641 
5318598881873404928                        130.2021893399477  -52.4064534528243   2.8108 0.0597 -13.364 0.118  10.073 0.139                                          16.6664   0.0017                18.0263   0.0154                15.5013   0.0063                17.761252749999997 0.015017512681029606                          352.426542564886  7.632866108872975  7.321287145237022 0.3730744974344903  0.029845959794759222
5321634732250617856 2MASSJ08405718-5145010 130.2382843161804  -51.7502881903641   2.8133 0.059  -12.913 0.112   9.828 0.127                                          16.3229   0.0015                17.5149   0.0119                15.2008   0.0042                17.255102050999998 0.011604279878644994                          352.099657253957  7.526029322185991  7.222670355731964 0.42804328931494867 0.03424346314519589 
5321778806940866560                        130.2439803858796  -51.5140457830136   2.9091 0.0211 -13.221 0.037   9.868 0.039                                          14.5144   0.0025                15.2148   0.0093                13.7015   0.007                 14.974933963       0.009070196552138714                          340.384167818546  2.4853193445729858  2.4501725417389935 0.6952973157259794  0.05562378525807835 
5321615220224126976                        130.2839669166467  -52.0176645249537   2.8782 0.0168 -13.208 0.03    9.768 0.031                                          13.9528   0.0014                14.5343   0.006                 13.2429   0.0035                14.299957054       0.005851308525349266                          343.994360047031  2.009281360035004  1.9864859615960313 0.7626435220229988  0.0610114817618399  
5321786159924712448                        130.404968479283   -51.3989928477098   3.025  0.0665 -13.378 0.124  10.424 0.114                                          13.8793   0.0014                14.5506   0.0064                13.0845   0.0032                14.311908770999999 0.00624121223958295                           327.72221004522   7.354656424571999  7.044023469302999 0.700057719086599   0.05600461752692792 
5321610890896969728 2MASSJ08414215-5206204 130.4256550463672  -52.105685791407    2.896  0.022  -13.427 0.044   9.434 0.04    19.51475919132666  0.3128013597214379  12.8316   0.0012                13.2307   0.0043                12.2812   0.0043                13.0118620733      0.017553102295009025  K1V    1.0              341.918628894107  2.6078957782080465  2.569394456094983 0.86                0.043000000000000003
5318607845461678080 2MASSJ08415930-5210337 130.4970842180201  -52.1760366040774   2.8385 0.0243 -13.606 0.046   9.714 0.044   19.254440351311302 0.15006951086272077 12.6739   0.0029                13.0596   0.0099                12.1287   0.0075                12.847976731092    0.03578154956961132   K1V    1.0              348.783955827307  3.004153972190011  2.954164216985987 0.86                0.043000000000000003
5318282359963936768                        130.5583046507922  -53.5398345583284   2.8274 0.0701 -13.155 0.128   9.821 0.152                                          16.8301   0.0017                18.2543   0.0228                15.6315   0.0049                17.986818508000002 0.022232842518571147                          350.476246258303  8.890305296836004  8.468176017669975 0.339097556164213   0.02712780449313704 
5321709812584492032                        130.7826257056415  -51.8259106082445   2.861  0.0598 -13.298 0.107   9.652 0.103                                          16.4685   0.0011                17.7316   0.0112                15.3401   0.0038                17.469875565       0.01092164155026835                           346.288872112236  7.3734656208200136  7.077349289521976 0.40869328931494897 0.03269546314519592 
5318509340393763840                        130.7979182988349  -53.0698076672678   2.9074 0.0553 -12.345 0.101  10.017 0.11                                           16.1831   0.0014                17.3535   0.0123                15.0846   0.0044                17.094827078999998 0.01199435298546216                           340.769743558573  6.5914745731660105  6.3501244158500185 0.43921194717793877 0.035136955774235104
5318702235967897600 2MASSJ08434121-5200235 130.9217000114391  -52.006544347157    2.994  0.0156 -13.462 0.03   11.591 0.026   55.8111957937665   0.20787980209621082 13.6236   0.0004                14.1126   0.0021                12.9904   0.0012                13.882468442000002 0.0020479488142492726 K2V    1.0      SB1?    330.816416979872  1.724921423407011  1.7074311611689836 0.82                0.041               
5318588058556232704                        130.9218886362914  -52.36891091754     2.9283 0.0286 -13.41  0.065   9.887 0.053                                          15.5484   0.0024                16.5521   0.0124                14.549    0.0068                16.300042840999996 0.012092548516338484                          338.203945298699  3.3276257331449983  3.264521137264012 0.5410577190865988  0.04328461752692791 
5318682101160942592                        130.961640079822   -52.3272189208698   2.9239 0.0424 -13.384 0.088   9.602 0.08                                           16.0833   0.003                 17.2588   0.0176                14.9879   0.0072                17.000077298999997 0.017162871635462408                          338.773227675555  4.971448456228018  4.832125497482025 0.4386119471779386  0.03508895577423509 
5318713368523105280                        130.9689094693449  -51.8043739999532   2.7905 0.0321 -13.343 0.059   9.564 0.057                                          15.3078   0.0012                16.2399   0.0052                14.3483   0.0035                15.990618076000002 0.00507132028473937                           354.759272803055  4.113758240034997  4.02212489232403  0.5638692629039191  0.04510954103231353 
5318313726096561152 2MASSJ08450857-5313397 131.2857411665139  -53.2277183609739   3.0619 0.0249 -12.872 0.045  11.625 0.042   18.04410391917197  0.13870090852528635 12.5203   0.0002                12.8838   0.0011                12.0046   0.0007                12.677813637248    0.003722411130766876  K1V    1.0              323.570254363853  2.6495390040379903  2.6075900890700154 0.86                0.043000000000000003
5318516487219277824                        131.3280724042067  -52.826158296787    2.8901 0.0444 -13.021 0.085  10.173 0.082                                          15.5951   0.0011                16.584    0.0057                14.5937   0.0037                16.332261433       0.005558889895363822                          342.715767111112  5.341276344720029  5.182577690187998 0.5436861132137992  0.04349488905710394 
5317578603808184320 2MASSJ08492498-5332383 132.3540973843151  -53.5439948237229   2.7316 0.0216 -12.509 0.039  10.005 0.041    5.6320964760105605 0.26098707571239516 13.6211   0.0008                14.1128   0.0041                12.9758   0.0023                13.882300070000001 0.003998360841321104  K2.5V  1.0      SB1?    362.274270537134  2.879575108219001  2.83529912258399  0.8196769587821314  0.06557415670257051 
5317404228131816448                        132.4867875185338  -54.209531232493    2.7043 0.0743 -11.967 0.142   9.737 0.143                                          16.9215   0.0017                18.5669   0.0178                15.6602   0.0033                18.292352237       0.01735715234422205                           366.352242812933 10.330533541424984  9.788095282080008 0.24739328931494886 0.01979146314519591 
5317408626178395136 2MASSJ08512187-5406183 132.8411107643648  -54.1051173523167   2.8151 0.0692 -12.796 0.128   9.919 0.153                                          16.6958   0.0013                18.0459   0.012                 15.5486   0.0035                17.781542202999997 0.011701644276153032                          351.990153659647  8.86056302203201   8.442905314595976 0.38062904288903554 0.030450323431122844
5322325229852683264                        127.5863986302983  -51.2679140818567   2.9172 0.1186 -12.215 0.218  10.916 0.204                                          17.7272   0.013                 19.3788   0.0377                16.4276   0.0057                19.103144632       0.03676192076185272                           340.431176418771 14.440822207411031 13.329129488205979 0.23626828931494995 0.018901463145195998
5322712257947369472                        128.0964198393316  -50.8789647970934   2.9476 0.0908 -13.32  0.181  10.61  0.219                                          17.0787   0.0019                18.648    0.0208                15.828    0.0035                18.375610199999997 0.020282475084125434                          336.530321993781 10.685919375179026 10.05818345368698  0.26906828931494897 0.02152546314519592 
5322700060240260096                        128.1298669511113  -50.9426433626359   3.0516 0.0908 -12.29  0.168  10.439 0.188                                          16.9419   0.0016                18.6149   0.0187                15.6517   0.0035                18.338945951999996 0.01823476509334502                           325.134348928669  9.974566753419026  9.407339889829018 0.2332682893149494  0.018661463145195952
5322726414159390720                        128.1485436684112  -50.545225896106    2.9438 0.1049 -12.358 0.187   9.578 0.215                                          17.4457   0.0011                19.0114   0.024                 16.1786   0.0059                18.738691607999996 0.023403100738701298                          337.156135732982 12.45717730115797  11.613654807567002 0.2658682893149493  0.021269463145195948
5322701086732654592                        128.3268639231507  -50.995848845248    2.9997 0.1124 -13.27  0.216   9.702 0.244                                          17.7012   0.0019                19.3972   0.0359                16.4392   0.005                 19.12137538        0.035006670212862315                          331.01422414195  12.90183982756696  11.983585473702021 0.23456828931494858 0.018765463145195886
5322708821973434368                        128.3333567051262  -50.7321308859551   3.0149 0.1376 -13.082 0.289   9.418 0.317                                          18.1784   0.0022                19.7759   0.0358                16.8688   0.0065                19.501342281       0.034909312893181804                          329.767399676267 15.808199243869979 14.446279534627024 0.2472932893149491  0.01978346314519593 
5322744998475715584                        128.4074830644551  -50.6117570064408   2.9387 0.1176 -12.979 0.259   9.803 0.221                                          18.0697   0.0015                19.6759   0.067                 16.7759   0.006                 19.401518999999997 0.06533254068419889                           337.936422188241 14.100668818233999 13.03158162602     0.2490682893149494  0.019925463145195953
5322746338505641984                        128.4129947089259  -50.5460564446831   2.8602 0.0967 -11.766 0.193  10.521 0.197                                          17.2928   0.0074                18.8989   0.0223                16.021    0.0058                18.625069069000002 0.02174543219527386                           346.830001071018 12.131555311942009 11.351101939910961 0.25459328931494896 0.020367463145195917
5322703874171158528                        128.5231538827198  -50.8325653058322   2.9016 0.1267 -12.181 0.239  10.054 0.247                                          17.4818   0.0016                19.0393   0.0448                16.0985   0.0136                18.763903488       0.04368623947335362                           342.40191620294  15.657109992299013 14.36538809041599  0.23886828931494922 0.01910946314519594 
5322865674182434816                        129.1649125454854  -49.863450609734    2.9249 0.1218 -11.994 0.226  10.572 0.256                                          17.6908   0.0016                19.2856   0.0362                16.4637   0.0057                19.013162909       0.035299267105486094                          339.595281625791 14.781784988835    13.616415827849039 0.2685932893149492  0.021487463145195937
5321585529107730432                        129.3948057498719  -52.4508189671836   3.0781 0.1076 -13.283 0.206  10.831 0.246                                          18.0776   0.0025                19.7594   0.0574                16.7738   0.008                 19.482888416       0.055971668187226625                          322.558617372819 11.69701673615998  10.918672746677998 0.22766828931494956 0.018213463145195966
5321909129121245184                        129.4202271709838  -51.2143398732387   2.87   0.1629 -12.565 0.278   9.367 0.3                                            18.006    0.0015                19.5982   0.0459                16.7071   0.009                 19.324040521       0.044758109577678784                          346.956801950786 21.348485831791038 19.042239662793975 0.25129328931494954 0.020103463145195965
5318159210357391360                        129.4430456324191  -53.3395909182076   2.9829 0.1471 -13.083 0.286  11.576 0.336                                          18.2778   0.0018                20.0133   0.0446                16.9655   0.0082                19.735240258       0.04349038491301774                           333.47718348479  17.66322386223601  15.996163286424974 0.21504438742704785 0.01720355099416383 
5321885798858217472                        129.4913296064734  -51.4238130486013   2.9565 0.115  -12.976 0.224   9.87  0.258                                          17.7547   0.0027                19.1526   0.0629                16.4604   0.0054                18.883391142       0.06133456626601672                           335.864835492577 13.60131686709201  12.598269694813041 0.3143118418784987  0.027458510029257643
5321691219660928000                        129.5302336067773  -51.6535114822529   2.9161 0.1007 -12.729 0.198  10.421 0.255                                          17.7751   0.0031                19.3522   0.0359                16.5185   0.0055                19.079469207       0.03500671666738579                           340.276064689796 12.169010620810013 11.36973365512597  0.26564328931494896 0.021251463145195916
5321896519096141824                        129.5507196265878  -51.265813526696    2.9377 0.1299 -12.946 0.233   9.773 0.264                                          17.9349   0.0012                19.4301   0.0353                16.6474   0.0068                19.158638597       0.03442179910859095                           338.260913539159 15.676146047000032 14.366847773635982 0.27839328931494944 0.022271463145195954
5321692284815964160                        129.6847053244408  -51.6216335863276   2.9317 0.142  -13.243 0.267  10.318 0.3                                            18.3271   0.0042                20.1197   0.0841                16.974    0.0101                19.839203527       0.08200713631145355                           339.196228648415 17.617877707384025 15.984414259768016 0.19457438742704802 0.01678741651971971 
5321687891068162048                        130.029597704505   -51.5292575773832   3.0324 0.0905 -13.359 0.168   9.756 0.18                                           17.2275   0.0018                18.7135   0.0177                15.9816   0.0085                18.443303009       0.017260743625204394                          327.176743824243 10.067630289195051  9.49347376849397  0.3001332704499274  0.02401066163599419 
5318566957374552064                        130.0596822659432  -52.7209464087523   2.9459 0.1151 -12.405 0.23   10.818 0.264                                          17.9505   0.0008                19.3506   0.0467                16.6855   0.008                 19.082065661       0.045538072338628575                          337.075476655428 13.724248675718968 12.707049942610013 0.32399041330707046 0.025919233064565637
5321603228675156992                        130.095613544351   -52.2462078495551   2.8994 0.0959 -12.83  0.194   9.666 0.198                                          16.7722   0.0015                18.3557   0.0242                15.5075   0.0056                18.082608301999997 0.02359807364523003                           342.154432762677 11.706657797918012 10.968959363731983 0.2620182893149494  0.020961463145195952
5321609409121876992                        130.1256621309726  -52.1015206062949   2.8676 0.1325 -11.971 0.26    9.972 0.309                                          18.0079   0.0033                19.5628   0.0571                16.7273   0.0104                19.290024404999997 0.05567938271995027                           346.558788262817 16.823881059176983 15.357650042647037 0.2651932893149491  0.02121546314519593 
5318605062319086592                        130.6541571808428  -52.2376144791278   2.9579 0.1269 -13.271 0.232  10.095 0.25                                           18.2258   0.0014                19.8732   0.0742                16.9099   0.0143                19.597243462999998 0.072354037450771                             335.911572271509 15.080725248346027 13.857384021081998 0.233243289314949   0.018664149470585173
5321722452664151040                        130.8622760036822  -51.5789587067736   2.9547 0.1745 -13.394 0.26    9.045 0.261                                          17.8655   0.0018                19.4665   0.0497                16.6023   0.0074                19.193010062       0.04846331700292176                           337.283623386423 21.67866572916199  19.243716337041008 0.25801828931494897 0.020641463145195917
5318514283892902912                        131.2083338604231  -52.9211427646009   3.0614 0.1068 -13.109 0.249  10.017 0.221                                          17.6585   0.0054                19.2715   0.0368                16.3787   0.0074                18.997298208       0.035884520692756924                          324.295321958463 11.734228425054027 10.955003134256003 0.25086828931494876 0.0200694631451959  
5322701640788263936                        128.3945670279899  -50.9443653976056   3.1086 0.0305 -14.213 0.06   10.571 0.054                                          15.3534   0.0012                16.3601   0.0051                14.349    0.0027                16.107843721       0.004973515050035539                          318.774893768712  3.1549135202400294  3.0947388858639897 0.5383910524199325  0.0430712841935946  
5321474757609356288                        128.4358752536011  -52.0447372609416   3.0936 0.023  -11.747 0.044  11.468 0.047                                          14.7979   0.0023                15.7493   0.0095                13.8194   0.0079                15.499064789000002 0.009265631641565839                          320.278338464586  2.396841071019992  2.362112310247028 0.5576245747522606  0.04460996598018085 
5321641024388265984                        129.0817006809896  -52.2688726080003   2.8299 0.0721 -11.827 0.125   9.513 0.13                                           16.9762   0.0019                18.3412   0.0359                15.776    0.0055                18.075152172       0.03500671666738579                           350.196895612995  9.137324898841996  8.691655626293993 0.36211086107085333 0.028968868885668266
5318132001746220032                        129.2043631806485  -53.554365925119    2.8984 0.0494 -13.744 0.107  10.248 0.101                                          15.9937   0.0008                17.2538   0.0073                14.8697   0.0025                16.992259751       0.007118574966271973                          341.774613105513  5.909560915889983  5.715388250624017 0.4105432893149495  0.03284346314519596 
5318053352303515648 TYC8568-2056-1         129.2070006826271  -54.1320477582292   2.8054 0.0592 -12.767 0.121   9.774 0.139   10.06467432922882  0.7238282728228278  11.3597   0.0004                11.6425   0.0009                10.929    0.0009                11.470367655699999 0.003266819534984246  F6V    1.0      SB1?    353.083008933437  7.592428358126995  7.284627756986993 1.25                0.0625              
5318162581914294272 HD74056                129.8245383048016  -53.2848672079087   3.1005 0.0331 -13.927 0.059  11.898 0.052                                           9.3492   0.0005                 9.4186   0.0019                 9.2601   0.0022                 9.3722384837      0.006137765494088508  A2V    3.0              319.60685406209   3.440275716482006  3.3690278514250167 1.98                0.43500000000000005 
5318285246182076416                        130.8441455669618  -53.5321037067356   3.0643 0.0166 -11.536 0.032  10.64  0.039                                          14.278    0.0017                15.0339   0.0064                13.4346   0.004                 14.791893423       0.006241498106161373                          323.298534988585  1.7590123517450138  1.7404091374349946 0.6866973157259797  0.05493578525807838 
5328094710966260736 2MASSJ08441148-4943405 131.0478900692719  -49.7279081267556   2.847  0.0158 -13.685 0.027   9.396 0.031   27.81554712909277  3.110316965071744   13.1017   0.0028                13.5294   0.0093                12.5101   0.0075                13.301829623000001 0.009070444143323635  G7V    3.0      SB1?    347.727558718697  1.934475881602964  1.9135618430470345 0.95                0.05249999999999999 
5318710924670957568 TYC8163-1937-1         131.121079176063   -51.8077855418909   2.9697 0.0258 -11.963 0.048   9.722 0.042   30.931630829890274 0.2133495669077428  12.2441   0.0011                12.6407   0.0042                11.6983   0.003                 12.421986860032    0.014399729965730036  G6.5V  1.0      SB1?    333.519256684774  2.920392703380003  2.8710031180789883 0.9369365786298975  0.0749549262903918  
5318534526081733632 2MASSJ08443526-5234117 131.1469456023032  -52.5699466970317   2.8924 0.02   -13.547 0.032   9.729 0.033   18.946576331682227 0.4580063268542764  13.0179   0.0017                13.4282   0.0058                12.4478   0.0043                13.208702640512    0.02138759621535902   K0V    2.0      SB2?    342.329318746375  2.3788688261889774  2.3468295065650295 0.88                0.06                
5318514593131378688                        131.1965823751074  -52.88596533866     3.0157 0.0518 -13.649 0.116   9.977 0.107                                          16.2551   0.0015                17.4906   0.0145                15.1422   0.0039                17.229948324       0.014139428213264709                          328.612644837378  5.7347143605269935  5.5445944984920175 0.41946828931494917 0.033557463145195934
5318300811144301568                        131.3702163127095  -53.2987759800092   2.9187 0.0411 -13.377 0.083   9.663 0.073                                          15.8034   0.0014                16.8691   0.0089                14.7552   0.005                 16.614285028999998 0.00867937126501344                           339.372630858895  4.837503460796029  4.705714661380966 0.5092798679448477  0.04074238943558782 
5317445734696683520                        131.7088025517839  -54.1320484980269   3.0985 0.0275 -13.647 0.055  11.135 0.049                                          15.3025   0.0011                16.2665   0.0051                14.3171   0.0033                16.015779434       0.00497373925698664                           319.794555717806  2.859162350270992  2.8098078225229983 0.5531245747522606  0.04424996598018085 
5317457794965968896                        132.2320793229258  -54.0075144704671   2.9136 0.0436 -13.797 0.076   9.846 0.077                                          16.1023   0.0014                17.3184   0.0077                15.0115   0.0032                17.058781259       0.0075087694382177566                         339.973703145985  5.149544435784037  5.000721292504011 0.429843289314949   0.03438746314519592 
5324773773536320512 CD-503593              132.3128062041968  -51.0400592011077   2.9285 0.0431 -12.992 0.077  11.482 0.059                                           9.9129   0.0004                10.0685   0.0012                 9.6778   0.0016                 9.959618574068001 0.004448927754211089                          338.25259605247   5.041034578418021  4.897626181727958 1.6732048403274273  0.1338563872261942  
5317163813045331968                        132.4526948252142  -54.9562757322415   2.789  0.0737 -12.07  0.146   9.693 0.135                                          15.8026   0.0012                16.9161   0.004                 14.695    0.0015                16.658616821       0.003900618681161362                          355.303254394604  9.627526197071006  9.140765420669993 0.4535519471779389  0.03628415577423511 
5318345547522240512 2MASSJ08494919-5305532 132.4549979828238  -53.0981144370525   2.8323 0.0239 -11.997 0.046   9.669 0.045   18.18711306367695  0.3189805290605243  12.6735   0.0008                13.0425   0.003                 12.1435   0.0021                12.837247553200001 0.010566806356904308  G5V    1.0              349.530316035662  2.961302127903025  2.91281887923202  0.98                0.049               
5318383686832485376                        132.50694137517    -52.8457329020874   2.8014 0.0497 -13.094 0.099  10.671 0.095                                          16.1726   0.001                 17.3328   0.0128                15.0983   0.0028                17.074983295       0.012481602566871294                          353.504000309538  6.373070267231981  6.155039334922037 0.44953194717793926 0.03596255577423514 
5322774547849458688                        128.0199853797049  -50.497816333809    2.9148 0.184  -12.346 0.339   9.996 0.405                                          18.3748   0.0013                19.9047   0.096                 17.0329   0.0086                19.631020898       0.09361080473229848                           342.160046109136 23.637257308552023 20.806893616912987 0.25611828931494984 0.025005444641990712
5322749259083425792                        128.2713236726666  -50.5357911719207   2.9213 0.1582 -12.534 0.273   9.058 0.309                                          18.3708   0.0004                19.8874   0.0658                17.0271   0.01                  19.614007133       0.064162720768205                             340.750126112491 19.936593781511988 17.878008136344988 0.25899328931494936 0.02071946314519595 
5322825541995671552                        128.3210740305396  -49.965629203177    3.0019 0.1764 -13.153 0.507  10.43  0.376                                          17.8061   0.0022                                                                                                                                                 331.999807597187 21.220663313502996 18.848946752343977 0.36385280062738196 0.04002380806901201 
5322748537531045888                        128.5346237917095  -50.4354604677181   2.9753 0.293  -12.036 0.458   9.604 0.465                                          19.3056   0.0112                20.8726   0.146                 17.8135   0.026                 20.594259000999998 0.14236753081409825                           338.846974525178 39.31589562761104  31.984156301854966 0.21268166015432166 0.032264793350220686
5321945825323648000                        128.5427173245158  -51.1371483301954   3.1162 0.2416 -12.583 0.394   9.622 0.525                                          18.8697   0.0025                20.5036   0.0929                17.5066   0.0154                20.226804669999996 0.09058852994233099                           321.471881256599 27.89304938498401  23.818946746175982 0.2248182893149491  0.022045676675703854
5321150985795632128                        128.7090702798502  -53.2959822745283   3.0457 0.2609 -13.111 0.493  10.652 0.532                                          16.4677   0.0018                17.2775   0.0088                15.2047   0.0043                17.023708008       0.008581635426639436                          329.631597141735 32.56363709513897  27.251615675606047 0.5178243857532657  0.04142595086026126 
5318120766111836160                        129.2196217963276  -53.7679940386448   2.949  0.1306 -12.494 0.242   9.952 0.323                                          18.0438   0.0024                19.3569   0.055                 16.7698   0.016                 19.090307081       0.053632528554974                             336.978052759091 15.643623370785008 14.334978863106983 0.3561381337981263  0.028491050703850107
5321691189603599360                        129.5237262832398  -51.6656171031422   2.9137 0.1928 -13.336 0.37    9.926 0.461                                          18.9417   0.0033                20.6933   0.0818                17.5934   0.014                 20.413943489       0.07976475914409574                           342.537895388682 24.915587700842025 21.793468186778966 0.20415075106341163 0.018658608812215177
5318544490399587328                        129.9223050794501  -53.0676035890358   2.9627 0.1469 -12.448 0.332  10.114 0.378                                          17.3212   0.0045                                                                                                                                                 335.751787871523 17.87455725784099  16.179722754566967 0.40541452466327194 0.044595597712959914
5318575134991311872                        130.1108636137216  -52.4455137164707   2.9563 0.1971 -12.667 0.36   10.739 0.469                                          18.8417   0.0164                20.7377   0.1438                17.5086   0.0125                20.455127701       0.1402211631650328                            337.696543229892 24.770243363720056 21.64334130508098  0.1801989971563976  0.02231418594329293 
5321634423011008512                        130.1356735076981  -51.7940588583616   2.9775 0.2937 -13.354 0.548  10.366 0.586                                          19.1769   0.0031                20.5654   0.1575                17.8241   0.0201                20.294969043       0.15358063984797743                           338.636401063262 39.38065823325303  32.02289059688201  0.2967761275927847  0.0547526625492024  
5321604981013513216                        130.2459504809781  -52.2027028945504   2.9293 0.3099 -13.546 0.638   9.921 0.697                                          19.3543   0.0015                20.7622   0.2489                17.9398   0.0291                20.489750463999997 0.2427059597526316                            345.107990551394 43.60310630325404  34.88723580879497  0.2684682893149495  0.07560907775967847 
5321618243873191936                        130.3777728723903  -51.900903099468    2.9123 0.3223 -11.55  0.643   9.377 0.705                                          19.6134   0.0029                20.3692   0.2678                18.1069   0.0285                20.110691352999996 0.2611354214840587                            347.786220297169 47.21241828934899  37.214761125314    0.44119194717793897 0.08623043844139938 
5318521911752812544                        131.1859920922257  -52.7042193488978   2.8823 0.2609 -12.752 0.486  11.238 0.444                                          19.2991   0.0016                21.0913   0.1683                17.8534   0.0219                20.808508669       0.1641119182511875                            348.687627403803 36.675814600208014 30.369802243707    0.17918004978797647 0.025967031235154064
5321038938690185216                        128.1484696292175  -53.8456133942712   2.9583 0.1788 -11.284 0.362  10.431 0.346                                          18.4875   0.0011                20.1448   0.0617                17.2031   0.0131                19.869381087       0.06016517052822047                           336.95918894643  22.203256073568014 19.65371731499198  0.23864328931494885 0.01909146314519591 

